Accelerating Monte Carlo event generation -- rejection sampling using neural network event-weight estimates

The generation of unit-weight events for complex scattering processes presents a severe challenge to modern Monte Carlo event generators. Even when using sophisticated phase-space sampling techniques adapted to the underlying transition matrix elements, the efficiency for generating unit-weight events from weighted samples can become a limiting factor in practical applications. Here we present a novel two-staged unweighting procedure that makes use of a neural-network surrogate for the full event weight. The algorithm can significantly accelerate the unweighting process, while it still guarantees unbiased sampling from the correct target distribution. We apply, validate and benchmark the new approach in high-multiplicity LHC production processes, including $Z/W$+4 jets and $t\bar{t}$+3 jets, where we find speed-up factors up to ten.

==> figures/lhc/deviations.dat <==
# BEGIN PLOT
Legend=1
LogY=0
RatioPlot=0
Rebin=1
LegendAlign=r
NormalizeToIntegral=1
XLabel=$(\mathrm{Full}-\mathrm{Surrogate})/\sqrt{\Delta_\mathrm{Full}^2+\Delta_\mathrm{Surrogate}^2}$
YLabel=Relative rate
XMin=-5.0
XMax=5.0
DrawOnly=gauss //home/fsiegert/papers/nn-unweighting/results/deviation-z+jets.yoda/ANALYSIS/deviations //home/fsiegert/papers/nn-unweighting/results/deviation-w+jets.yoda/ANALYSIS/deviations //home/fsiegert/papers/nn-unweighting/results/deviation-ttb+jets.yoda/ANALYSIS/deviations
LegendOnly=gauss //home/fsiegert/papers/nn-unweighting/results/deviation-z+jets.yoda/ANALYSIS/deviations //home/fsiegert/papers/nn-unweighting/results/deviation-w+jets.yoda/ANALYSIS/deviations //home/fsiegert/papers/nn-unweighting/results/deviation-ttb+jets.yoda/ANALYSIS/deviations
BottomMargin=1.1
# END PLOT

# BEGIN HISTO1D //home/fsiegert/papers/nn-unweighting/results/deviation-z+jets.yoda/ANALYSIS/deviations
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/fsiegert/papers/nn-unweighting/results/deviation-z+jets.yoda/ANALYSIS/deviations
Title=$Z$+jets
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+01	-9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.500000e+00	-9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e+00	-8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.500000e+00	-8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.500000e+00	-5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e+00	-4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.500000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	6.000000e+00	3.464102e+00	3.464102e+00
-3.000000e+00	-2.500000e+00	1.200000e+01	4.898979e+00	4.898979e+00
-2.500000e+00	-2.000000e+00	6.200000e+01	1.113553e+01	1.113553e+01
-2.000000e+00	-1.500000e+00	1.860000e+02	1.928730e+01	1.928730e+01
-1.500000e+00	-1.000000e+00	3.460000e+02	2.630589e+01	2.630589e+01
-1.000000e+00	-5.000000e-01	6.420000e+02	3.583295e+01	3.583295e+01
-5.000000e-01	0.000000e+00	8.520000e+02	4.127953e+01	4.127953e+01
0.000000e+00	5.000000e-01	7.580000e+02	3.893584e+01	3.893584e+01
5.000000e-01	1.000000e+00	6.300000e+02	3.549648e+01	3.549648e+01
1.000000e+00	1.500000e+00	3.680000e+02	2.712932e+01	2.712932e+01
1.500000e+00	2.000000e+00	1.940000e+02	1.969772e+01	1.969772e+01
2.000000e+00	2.500000e+00	8.000000e+01	1.264911e+01	1.264911e+01
2.500000e+00	3.000000e+00	4.000000e+00	2.828427e+00	2.828427e+00
3.000000e+00	3.500000e+00	2.000000e+00	2.000000e+00	2.000000e+00
3.500000e+00	4.000000e+00	2.000000e+00	2.000000e+00	2.000000e+00
4.000000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+00	9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/fsiegert/papers/nn-unweighting/results/deviation-w+jets.yoda/ANALYSIS/deviations
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/fsiegert/papers/nn-unweighting/results/deviation-w+jets.yoda/ANALYSIS/deviations
Title=$W$+jets
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+01	-9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.500000e+00	-9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e+00	-8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.500000e+00	-8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.500000e+00	-5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e+00	-4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.500000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	2.000000e+00	2.000000e+00	2.000000e+00
-3.000000e+00	-2.500000e+00	1.000000e+01	4.472136e+00	4.472136e+00
-2.500000e+00	-2.000000e+00	4.800000e+01	9.797959e+00	9.797959e+00
-2.000000e+00	-1.500000e+00	1.780000e+02	1.886796e+01	1.886796e+01
-1.500000e+00	-1.000000e+00	4.240000e+02	2.912044e+01	2.912044e+01
-1.000000e+00	-5.000000e-01	6.020000e+02	3.469870e+01	3.469870e+01
-5.000000e-01	0.000000e+00	8.360000e+02	4.089010e+01	4.089010e+01
0.000000e+00	5.000000e-01	7.600000e+02	3.898718e+01	3.898718e+01
5.000000e-01	1.000000e+00	6.220000e+02	3.527038e+01	3.527038e+01
1.000000e+00	1.500000e+00	4.220000e+02	2.905168e+01	2.905168e+01
1.500000e+00	2.000000e+00	1.720000e+02	1.854724e+01	1.854724e+01
2.000000e+00	2.500000e+00	8.400000e+01	1.296148e+01	1.296148e+01
2.500000e+00	3.000000e+00	2.000000e+01	6.324555e+00	6.324555e+00
3.000000e+00	3.500000e+00	8.000000e+00	4.000000e+00	4.000000e+00
3.500000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+00	9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/fsiegert/papers/nn-unweighting/results/deviation-ttb+jets.yoda/ANALYSIS/deviations
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/fsiegert/papers/nn-unweighting/results/deviation-ttb+jets.yoda/ANALYSIS/deviations
Title=$t\bar{t}$+jets
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e+01	-9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.500000e+00	-9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-9.000000e+00	-8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.500000e+00	-8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-8.000000e+00	-7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.500000e+00	-7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-7.000000e+00	-6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.500000e+00	-6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-6.000000e+00	-5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.500000e+00	-5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-5.000000e+00	-4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.500000e+00	-4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-4.000000e+00	-3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.500000e+00	-3.000000e+00	6.000000e+00	3.464102e+00	3.464102e+00
-3.000000e+00	-2.500000e+00	2.600000e+01	7.211103e+00	7.211103e+00
-2.500000e+00	-2.000000e+00	8.200000e+01	1.280625e+01	1.280625e+01
-2.000000e+00	-1.500000e+00	2.040000e+02	2.019901e+01	2.019901e+01
-1.500000e+00	-1.000000e+00	4.620000e+02	3.039737e+01	3.039737e+01
-1.000000e+00	-5.000000e-01	7.880000e+02	3.969887e+01	3.969887e+01
-5.000000e-01	0.000000e+00	9.160000e+02	4.280187e+01	4.280187e+01
0.000000e+00	5.000000e-01	9.580000e+02	4.377214e+01	4.377214e+01
5.000000e-01	1.000000e+00	7.300000e+02	3.820995e+01	3.820995e+01
1.000000e+00	1.500000e+00	4.200000e+02	2.898275e+01	2.898275e+01
1.500000e+00	2.000000e+00	2.040000e+02	2.019901e+01	2.019901e+01
2.000000e+00	2.500000e+00	7.600000e+01	1.232883e+01	1.232883e+01
2.500000e+00	3.000000e+00	3.400000e+01	8.246211e+00	8.246211e+00
3.000000e+00	3.500000e+00	8.000000e+00	4.000000e+00	4.000000e+00
3.500000e+00	4.000000e+00	2.000000e+00	2.000000e+00	2.000000e+00
4.000000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	5.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+00	6.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+00	7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+00	7.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	8.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+00	9.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+00	9.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN FUNCTION gauss
Title=$\mathcal{N}(0,1)$
LineColor=black
Code=
from math import sqrt, pi, exp
return 1/sqrt(2*pi)*exp(-x**2/2)
# END FUNCTION


==> figures/lhc/ttbar+jets/jet_mass_1.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jet_mass_1
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jet_mass_1
#Title=Mass of first jet
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1
LogY=1
XLabel=$m(\text{jet 1})$ [GeV]
YLabel=$\text{d}\sigma/\text{d}m(\text{jet 1})$ [pb/GeV]
Legend=1
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jet_mass_1
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.047129e+00	1.824048e-03	1.547137e-04	1.547137e-04
1.047129e+00	1.096478e+00	2.280881e-03	1.690702e-04	1.690702e-04
1.096478e+00	1.148154e+00	2.166203e-03	1.610127e-04	1.610127e-04
1.148154e+00	1.202264e+00	1.885888e-03	1.468162e-04	1.468162e-04
1.202264e+00	1.258925e+00	2.128432e-03	1.524203e-04	1.524203e-04
1.258925e+00	1.318257e+00	2.053464e-03	1.463032e-04	1.463032e-04
1.318257e+00	1.380384e+00	2.030764e-03	1.421819e-04	1.421819e-04
1.380384e+00	1.445440e+00	1.749202e-03	1.289529e-04	1.289529e-04
1.445440e+00	1.513561e+00	1.806682e-03	1.280723e-04	1.280723e-04
1.513561e+00	1.584893e+00	1.621313e-03	1.185621e-04	1.185621e-04
1.584893e+00	1.659587e+00	1.689096e-03	1.182603e-04	1.182603e-04
1.659587e+00	1.737801e+00	1.597263e-03	1.123830e-04	1.123830e-04
1.737801e+00	1.819701e+00	1.631095e-03	1.109820e-04	1.109820e-04
1.819701e+00	1.905461e+00	1.737969e-03	1.119524e-04	1.119524e-04
1.905461e+00	1.995262e+00	1.831935e-03	1.123231e-04	1.123231e-04
1.995262e+00	2.089296e+00	1.710008e-03	1.060502e-04	1.060502e-04
2.089296e+00	2.187762e+00	1.991052e-03	1.118286e-04	1.118286e-04
2.187762e+00	2.290868e+00	1.661519e-03	9.983102e-05	9.983102e-05
2.290868e+00	2.398833e+00	1.936169e-03	1.053137e-04	1.053137e-04
2.398833e+00	2.511886e+00	2.204614e-03	1.098197e-04	1.098197e-04
2.511886e+00	2.630268e+00	2.293446e-03	1.094602e-04	1.094602e-04
2.630268e+00	2.754229e+00	2.549444e-03	1.127808e-04	1.127808e-04
2.754229e+00	2.884032e+00	2.734871e-03	1.141513e-04	1.141513e-04
2.884032e+00	3.019952e+00	3.212410e-03	1.209006e-04	1.209006e-04
3.019952e+00	3.162278e+00	3.380687e-03	1.212035e-04	1.212035e-04
3.162278e+00	3.311311e+00	3.348889e-03	1.178865e-04	1.178865e-04
3.311311e+00	3.467369e+00	3.871846e-03	1.238713e-04	1.238713e-04
3.467369e+00	3.630781e+00	4.034436e-03	1.235675e-04	1.235675e-04
3.630781e+00	3.801894e+00	4.413084e-03	1.262945e-04	1.262945e-04
3.801894e+00	3.981072e+00	4.635546e-03	1.264920e-04	1.264920e-04
3.981072e+00	4.168694e+00	4.927958e-03	1.274519e-04	1.274519e-04
4.168694e+00	4.365158e+00	5.382981e-03	1.301741e-04	1.301741e-04
4.365158e+00	4.570882e+00	5.420262e-03	1.276505e-04	1.276505e-04
4.570882e+00	4.786301e+00	5.922769e-03	1.303993e-04	1.303993e-04
4.786301e+00	5.011872e+00	6.596628e-03	1.344851e-04	1.344851e-04
5.011872e+00	5.248075e+00	7.129710e-03	1.366306e-04	1.366306e-04
5.248075e+00	5.495409e+00	8.696718e-03	1.474655e-04	1.474655e-04
5.495409e+00	5.754399e+00	1.010106e-02	1.553090e-04	1.553090e-04
5.754399e+00	6.025596e+00	1.167830e-02	1.631932e-04	1.631932e-04
6.025596e+00	6.309573e+00	1.320426e-02	1.695783e-04	1.695783e-04
6.309573e+00	6.606934e+00	1.458785e-02	1.741841e-04	1.741841e-04
6.606934e+00	6.918310e+00	1.609821e-02	1.788138e-04	1.788138e-04
6.918310e+00	7.244360e+00	1.732742e-02	1.812924e-04	1.812924e-04
7.244360e+00	7.585776e+00	1.914519e-02	1.862270e-04	1.862270e-04
7.585776e+00	7.943282e+00	2.033003e-02	1.875349e-04	1.875349e-04
7.943282e+00	8.317638e+00	2.151803e-02	1.885444e-04	1.885444e-04
8.317638e+00	8.709636e+00	2.182597e-02	1.855665e-04	1.855665e-04
8.709636e+00	9.120108e+00	2.277072e-02	1.852258e-04	1.852258e-04
9.120108e+00	9.549926e+00	2.283792e-02	1.812762e-04	1.812762e-04
9.549926e+00	1.000000e+01	2.311138e-02	1.782074e-04	1.782074e-04
1.000000e+01	1.047129e+01	2.335305e-02	1.750582e-04	1.750582e-04
1.047129e+01	1.096478e+01	2.302061e-02	1.698533e-04	1.698533e-04
1.096478e+01	1.148154e+01	2.283729e-02	1.653228e-04	1.653228e-04
1.148154e+01	1.202264e+01	2.246721e-02	1.602473e-04	1.602473e-04
1.202264e+01	1.258925e+01	2.243259e-02	1.564777e-04	1.564777e-04
1.258925e+01	1.318257e+01	2.161453e-02	1.501008e-04	1.501008e-04
1.318257e+01	1.380384e+01	2.090989e-02	1.442748e-04	1.442748e-04
1.380384e+01	1.445440e+01	2.012153e-02	1.383062e-04	1.383062e-04
1.445440e+01	1.513561e+01	1.928882e-02	1.323327e-04	1.323327e-04
1.513561e+01	1.584893e+01	1.839887e-02	1.263014e-04	1.263014e-04
1.584893e+01	1.659587e+01	1.717660e-02	1.192561e-04	1.192561e-04
1.659587e+01	1.737801e+01	1.594337e-02	1.122801e-04	1.122801e-04
1.737801e+01	1.819701e+01	1.497059e-02	1.063242e-04	1.063242e-04
1.819701e+01	1.905461e+01	1.394701e-02	1.002889e-04	1.002889e-04
1.905461e+01	1.995262e+01	1.290343e-02	9.426856e-05	9.426856e-05
1.995262e+01	2.089296e+01	1.172671e-02	8.782140e-05	8.782140e-05
2.089296e+01	2.187762e+01	1.076550e-02	8.222970e-05	8.222970e-05
2.187762e+01	2.290868e+01	9.822755e-03	7.675904e-05	7.675904e-05
2.290868e+01	2.398833e+01	8.845085e-03	7.118104e-05	7.118104e-05
2.398833e+01	2.511886e+01	7.867682e-03	6.560503e-05	6.560503e-05
2.511886e+01	2.630268e+01	7.175507e-03	6.122633e-05	6.122633e-05
2.630268e+01	2.754229e+01	6.270334e-03	5.593164e-05	5.593164e-05
2.754229e+01	2.884032e+01	5.693200e-03	5.208236e-05	5.208236e-05
2.884032e+01	3.019952e+01	5.067963e-03	4.802085e-05	4.802085e-05
3.019952e+01	3.162278e+01	4.377077e-03	4.361188e-05	4.361188e-05
3.162278e+01	3.311311e+01	3.857654e-03	4.001061e-05	4.001061e-05
3.311311e+01	3.467369e+01	3.367754e-03	3.653271e-05	3.653271e-05
3.467369e+01	3.630781e+01	3.012959e-03	3.376832e-05	3.376832e-05
3.630781e+01	3.801894e+01	2.632309e-03	3.084479e-05	3.084479e-05
3.801894e+01	3.981072e+01	2.280495e-03	2.805608e-05	2.805608e-05
3.981072e+01	4.168694e+01	1.962943e-03	2.543705e-05	2.543705e-05
4.168694e+01	4.365158e+01	1.681945e-03	2.301014e-05	2.301014e-05
4.365158e+01	4.570882e+01	1.484485e-03	2.112517e-05	2.112517e-05
4.570882e+01	4.786301e+01	1.273840e-03	1.912363e-05	1.912363e-05
4.786301e+01	5.011872e+01	1.114792e-03	1.748276e-05	1.748276e-05
5.011872e+01	5.248075e+01	9.551665e-04	1.581436e-05	1.581436e-05
5.248075e+01	5.495409e+01	7.801540e-04	1.396700e-05	1.396700e-05
5.495409e+01	5.754399e+01	6.999104e-04	1.292809e-05	1.292809e-05
5.754399e+01	6.025596e+01	5.986239e-04	1.168394e-05	1.168394e-05
6.025596e+01	6.309573e+01	5.076552e-04	1.051472e-05	1.051472e-05
6.309573e+01	6.606934e+01	4.373859e-04	9.537734e-06	9.537734e-06
6.606934e+01	6.918310e+01	4.018097e-04	8.933516e-06	8.933516e-06
6.918310e+01	7.244360e+01	3.402889e-04	8.034088e-06	8.034088e-06
7.244360e+01	7.585776e+01	3.191769e-04	7.603765e-06	7.603765e-06
7.585776e+01	7.943282e+01	3.812744e-04	8.121421e-06	8.121421e-06
7.943282e+01	8.317638e+01	4.564631e-04	8.683910e-06	8.683910e-06
8.317638e+01	8.709636e+01	2.503817e-04	6.285129e-06	6.285129e-06
8.709636e+01	9.120108e+01	1.752289e-04	5.138258e-06	5.138258e-06
9.120108e+01	9.549926e+01	1.361182e-04	4.425584e-06	4.425584e-06
9.549926e+01	1.000000e+02	1.071816e-04	3.837717e-06	3.837717e-06
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jet_mass_1
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jet_mass_1
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.047129e+00	2.600953e-03	1.851128e-04	1.851128e-04
1.047129e+00	1.096478e+00	2.193813e-03	1.660367e-04	1.660367e-04
1.096478e+00	1.148154e+00	2.185281e-03	1.615167e-04	1.615167e-04
1.148154e+00	1.202264e+00	2.014166e-03	1.520729e-04	1.520729e-04
1.202264e+00	1.258925e+00	2.075784e-03	1.519806e-04	1.519806e-04
1.258925e+00	1.318257e+00	1.759767e-03	1.353087e-04	1.353087e-04
1.318257e+00	1.380384e+00	1.904665e-03	1.502811e-04	1.502811e-04
1.380384e+00	1.445440e+00	1.849505e-03	1.332319e-04	1.332319e-04
1.445440e+00	1.513561e+00	1.676015e-03	1.230554e-04	1.230554e-04
1.513561e+00	1.584893e+00	1.924722e-03	1.432088e-04	1.432088e-04
1.584893e+00	1.659587e+00	1.948522e-03	1.524400e-04	1.524400e-04
1.659587e+00	1.737801e+00	1.899820e-03	1.357910e-04	1.357910e-04
1.737801e+00	1.819701e+00	1.839316e-03	1.876087e-04	1.876087e-04
1.819701e+00	1.905461e+00	1.798682e-03	1.144983e-04	1.144983e-04
1.905461e+00	1.995262e+00	1.932162e-03	1.626068e-04	1.626068e-04
1.995262e+00	2.089296e+00	1.803398e-03	1.097337e-04	1.097337e-04
2.089296e+00	2.187762e+00	1.615996e-03	1.010649e-04	1.010649e-04
2.187762e+00	2.290868e+00	2.049909e-03	1.170488e-04	1.170488e-04
2.290868e+00	2.398833e+00	1.939751e-03	1.051969e-04	1.051969e-04
2.398833e+00	2.511886e+00	2.124253e-03	1.301446e-04	1.301446e-04
2.511886e+00	2.630268e+00	2.402135e-03	1.166053e-04	1.166053e-04
2.630268e+00	2.754229e+00	2.627742e-03	1.140976e-04	1.140976e-04
2.754229e+00	2.884032e+00	2.900096e-03	1.184796e-04	1.184796e-04
2.884032e+00	3.019952e+00	3.180216e-03	1.271635e-04	1.271635e-04
3.019952e+00	3.162278e+00	3.460419e-03	1.245776e-04	1.245776e-04
3.162278e+00	3.311311e+00	3.610100e-03	1.241663e-04	1.241663e-04
3.311311e+00	3.467369e+00	3.685527e-03	1.225049e-04	1.225049e-04
3.467369e+00	3.630781e+00	4.151911e-03	1.367492e-04	1.367492e-04
3.630781e+00	3.801894e+00	4.264027e-03	1.242440e-04	1.242440e-04
3.801894e+00	3.981072e+00	4.306268e-03	1.231770e-04	1.231770e-04
3.981072e+00	4.168694e+00	4.855474e-03	1.347473e-04	1.347473e-04
4.168694e+00	4.365158e+00	5.203981e-03	1.288582e-04	1.288582e-04
4.365158e+00	4.570882e+00	5.759158e-03	1.418919e-04	1.418919e-04
4.570882e+00	4.786301e+00	5.958486e-03	1.323799e-04	1.323799e-04
4.786301e+00	5.011872e+00	6.510793e-03	1.340457e-04	1.340457e-04
5.011872e+00	5.248075e+00	7.493686e-03	1.471259e-04	1.471259e-04
5.248075e+00	5.495409e+00	8.924616e-03	1.500142e-04	1.500142e-04
5.495409e+00	5.754399e+00	1.008883e-02	1.567742e-04	1.567742e-04
5.754399e+00	6.025596e+00	1.146604e-02	1.674632e-04	1.674632e-04
6.025596e+00	6.309573e+00	1.294576e-02	1.848806e-04	1.848806e-04
6.309573e+00	6.606934e+00	1.464012e-02	1.829678e-04	1.829678e-04
6.606934e+00	6.918310e+00	1.596882e-02	1.819725e-04	1.819725e-04
6.918310e+00	7.244360e+00	1.731999e-02	1.854700e-04	1.854700e-04
7.244360e+00	7.585776e+00	1.897174e-02	1.902790e-04	1.902790e-04
7.585776e+00	7.943282e+00	2.003321e-02	1.893588e-04	1.893588e-04
7.943282e+00	8.317638e+00	2.136873e-02	1.947359e-04	1.947359e-04
8.317638e+00	8.709636e+00	2.213571e-02	1.943206e-04	1.943206e-04
8.709636e+00	9.120108e+00	2.241862e-02	1.879674e-04	1.879674e-04
9.120108e+00	9.549926e+00	2.277751e-02	1.838576e-04	1.838576e-04
9.549926e+00	1.000000e+01	2.306905e-02	1.881534e-04	1.881534e-04
1.000000e+01	1.047129e+01	2.312251e-02	1.805998e-04	1.805998e-04
1.047129e+01	1.096478e+01	2.331411e-02	1.759556e-04	1.759556e-04
1.096478e+01	1.148154e+01	2.306752e-02	1.698988e-04	1.698988e-04
1.148154e+01	1.202264e+01	2.287254e-02	1.650961e-04	1.650961e-04
1.202264e+01	1.258925e+01	2.244309e-02	2.154839e-04	2.154839e-04
1.258925e+01	1.318257e+01	2.154780e-02	1.518492e-04	1.518492e-04
1.318257e+01	1.380384e+01	2.109737e-02	1.478434e-04	1.478434e-04
1.380384e+01	1.445440e+01	2.011876e-02	1.407065e-04	1.407065e-04
1.445440e+01	1.513561e+01	1.927464e-02	1.374445e-04	1.374445e-04
1.513561e+01	1.584893e+01	1.843959e-02	1.295007e-04	1.295007e-04
1.584893e+01	1.659587e+01	1.745018e-02	1.347066e-04	1.347066e-04
1.659587e+01	1.737801e+01	1.609574e-02	1.335869e-04	1.335869e-04
1.737801e+01	1.819701e+01	1.494324e-02	1.078738e-04	1.078738e-04
1.819701e+01	1.905461e+01	1.389495e-02	1.020714e-04	1.020714e-04
1.905461e+01	1.995262e+01	1.293257e-02	9.655004e-05	9.655004e-05
1.995262e+01	2.089296e+01	1.178110e-02	8.975360e-05	8.975360e-05
2.089296e+01	2.187762e+01	1.060902e-02	8.307345e-05	8.307345e-05
2.187762e+01	2.290868e+01	9.715836e-03	7.808994e-05	7.808994e-05
2.290868e+01	2.398833e+01	8.775203e-03	7.201432e-05	7.201432e-05
2.398833e+01	2.511886e+01	7.914733e-03	6.713015e-05	6.713015e-05
2.511886e+01	2.630268e+01	7.140346e-03	6.185027e-05	6.185027e-05
2.630268e+01	2.754229e+01	6.361794e-03	5.736712e-05	5.736712e-05
2.754229e+01	2.884032e+01	5.630035e-03	5.234928e-05	5.234928e-05
2.884032e+01	3.019952e+01	5.007593e-03	4.808320e-05	4.808320e-05
3.019952e+01	3.162278e+01	4.475851e-03	4.503876e-05	4.503876e-05
3.162278e+01	3.311311e+01	3.907814e-03	4.117553e-05	4.117553e-05
3.311311e+01	3.467369e+01	3.378209e-03	3.720862e-05	3.720862e-05
3.467369e+01	3.630781e+01	2.994893e-03	3.484557e-05	3.484557e-05
3.630781e+01	3.801894e+01	2.579301e-03	3.136772e-05	3.136772e-05
3.801894e+01	3.981072e+01	2.304292e-03	2.883088e-05	2.883088e-05
3.981072e+01	4.168694e+01	1.950042e-03	2.553609e-05	2.553609e-05
4.168694e+01	4.365158e+01	1.673635e-03	2.311645e-05	2.311645e-05
4.365158e+01	4.570882e+01	1.492811e-03	2.179128e-05	2.179128e-05
4.570882e+01	4.786301e+01	1.266881e-03	1.918974e-05	1.918974e-05
4.786301e+01	5.011872e+01	1.105168e-03	1.763192e-05	1.763192e-05
5.011872e+01	5.248075e+01	9.666080e-04	1.612494e-05	1.612494e-05
5.248075e+01	5.495409e+01	8.265536e-04	1.454976e-05	1.454976e-05
5.495409e+01	5.754399e+01	6.898676e-04	1.321436e-05	1.321436e-05
5.754399e+01	6.025596e+01	6.073179e-04	1.180993e-05	1.180993e-05
6.025596e+01	6.309573e+01	5.232181e-04	1.139893e-05	1.139893e-05
6.309573e+01	6.606934e+01	4.484569e-04	9.767335e-06	9.767335e-06
6.606934e+01	6.918310e+01	3.855294e-04	8.866600e-06	8.866600e-06
6.918310e+01	7.244360e+01	3.557175e-04	8.577802e-06	8.577802e-06
7.244360e+01	7.585776e+01	3.237177e-04	7.689021e-06	7.689021e-06
7.585776e+01	7.943282e+01	3.731163e-04	8.101883e-06	8.101883e-06
7.943282e+01	8.317638e+01	4.581754e-04	8.883239e-06	8.883239e-06
8.317638e+01	8.709636e+01	2.609036e-04	6.705820e-06	6.705820e-06
8.709636e+01	9.120108e+01	1.714884e-04	5.394492e-06	5.394492e-06
9.120108e+01	9.549926e+01	1.460427e-04	4.651233e-06	4.651233e-06
9.549926e+01	1.000000e+02	1.107938e-04	3.952099e-06	3.952099e-06
# END HISTO1D



==> figures/lhc/ttbar+jets/jets_dR_12.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dR_12
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dR_12
#Title=$\Delta R$ separation between jets
RatioPlot=1
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12
LegendXPos=0.10
XLabel=$\Delta{R}(\text{jet 1, jet 2})$
YLabel=$\text{d}\sigma/\text{d}\Delta{R}(\text{jet 1, jet 2})$ [pb]
LegendYPos=0.5
Legend=1
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dR_12
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	4.000000e-01	4.947657e-05	1.236914e-05	1.236914e-05
4.000000e-01	6.000000e-01	2.021427e-02	2.500166e-04	2.500166e-04
6.000000e-01	8.000000e-01	2.948185e-02	3.019376e-04	3.019376e-04
8.000000e-01	1.000000e+00	3.171758e-02	3.131769e-04	3.131769e-04
1.000000e+00	1.200000e+00	3.256795e-02	3.173474e-04	3.173474e-04
1.200000e+00	1.400000e+00	3.320806e-02	3.204509e-04	3.204509e-04
1.400000e+00	1.600000e+00	3.683840e-02	3.375127e-04	3.375127e-04
1.600000e+00	1.800000e+00	4.444233e-02	3.707133e-04	3.707133e-04
1.800000e+00	2.000000e+00	5.565495e-02	4.148506e-04	4.148506e-04
2.000000e+00	2.200000e+00	7.411900e-02	4.787453e-04	4.787453e-04
2.200000e+00	2.400000e+00	1.006508e-01	5.578898e-04	5.578898e-04
2.400000e+00	2.600000e+00	1.366357e-01	6.500129e-04	6.500129e-04
2.600000e+00	2.800000e+00	1.866318e-01	7.596833e-04	7.596833e-04
2.800000e+00	3.000000e+00	2.449956e-01	8.704002e-04	8.704002e-04
3.000000e+00	3.200000e+00	2.854334e-01	9.394902e-04	9.394902e-04
3.200000e+00	3.400000e+00	1.947738e-01	7.760775e-04	7.760775e-04
3.400000e+00	3.600000e+00	1.483184e-01	6.772317e-04	6.772317e-04
3.600000e+00	3.800000e+00	1.178099e-01	6.035741e-04	6.035741e-04
3.800000e+00	4.000000e+00	9.329115e-02	5.371061e-04	5.371061e-04
4.000000e+00	4.200000e+00	7.682785e-02	4.874152e-04	4.874152e-04
4.200000e+00	4.400000e+00	6.165400e-02	4.366369e-04	4.366369e-04
4.400000e+00	4.600000e+00	4.936834e-02	3.907186e-04	3.907186e-04
4.600000e+00	4.800000e+00	3.940190e-02	3.490587e-04	3.490587e-04
4.800000e+00	5.000000e+00	3.159388e-02	3.125657e-04	3.125657e-04
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dR_12
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dR_12
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	4.000000e-01	3.046852e-05	9.634995e-06	9.634995e-06
4.000000e-01	6.000000e-01	2.079726e-02	2.598926e-04	2.598926e-04
6.000000e-01	8.000000e-01	2.955612e-02	3.112011e-04	3.112011e-04
8.000000e-01	1.000000e+00	3.106464e-02	3.143414e-04	3.143414e-04
1.000000e+00	1.200000e+00	3.180965e-02	3.244766e-04	3.244766e-04
1.200000e+00	1.400000e+00	3.393046e-02	3.330522e-04	3.330522e-04
1.400000e+00	1.600000e+00	3.737279e-02	3.440574e-04	3.440574e-04
1.600000e+00	1.800000e+00	4.473975e-02	3.901264e-04	3.901264e-04
1.800000e+00	2.000000e+00	5.684415e-02	4.300026e-04	4.300026e-04
2.000000e+00	2.200000e+00	7.459825e-02	4.943956e-04	4.943956e-04
2.200000e+00	2.400000e+00	9.989780e-02	5.659417e-04	5.659417e-04
2.400000e+00	2.600000e+00	1.366389e-01	6.681070e-04	6.681070e-04
2.600000e+00	2.800000e+00	1.861784e-01	8.106813e-04	8.106813e-04
2.800000e+00	3.000000e+00	2.460845e-01	8.918236e-04	8.918236e-04
3.000000e+00	3.200000e+00	2.872705e-01	1.050592e-03	1.050592e-03
3.200000e+00	3.400000e+00	1.943184e-01	7.939844e-04	7.939844e-04
3.400000e+00	3.600000e+00	1.471705e-01	6.866178e-04	6.866178e-04
3.600000e+00	3.800000e+00	1.172837e-01	6.105356e-04	6.105356e-04
3.800000e+00	4.000000e+00	9.477185e-02	5.525604e-04	5.525604e-04
4.000000e+00	4.200000e+00	7.620060e-02	5.609260e-04	5.609260e-04
4.200000e+00	4.400000e+00	6.229935e-02	4.485667e-04	4.485667e-04
4.400000e+00	4.600000e+00	4.913541e-02	3.994640e-04	3.994640e-04
4.600000e+00	4.800000e+00	3.961622e-02	3.574459e-04	3.574459e-04
4.800000e+00	5.000000e+00	3.165019e-02	3.197554e-04	3.197554e-04
# END HISTO1D



==> figures/lhc/ttbar+jets/jets_dphi_12.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dphi_12
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12 //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dphi_12
#Title=Azimuthal separation between jets
RatioPlot=1
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12
LegendXPos=0.1
XLabel=$\Delta\phi(\text{jet 1, jet 2})$
YLabel=$\text{d}\sigma/\text{d}\Delta\phi(\text{jet 1, jet 2})$ [pb]
Legend=1
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_dphi_12
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	3.142886e-02	3.932912e-04	3.932912e-04
1.256637e-01	2.513274e-01	3.312186e-02	4.037451e-04	4.037451e-04
2.513274e-01	3.769911e-01	3.610431e-02	4.215309e-04	4.215309e-04
3.769911e-01	5.026548e-01	4.358503e-02	4.631466e-04	4.631466e-04
5.026548e-01	6.283185e-01	4.596213e-02	4.756089e-04	4.756089e-04
6.283185e-01	7.539822e-01	4.746812e-02	4.833379e-04	4.833379e-04
7.539822e-01	8.796459e-01	4.797503e-02	4.859119e-04	4.859119e-04
8.796459e-01	1.005310e+00	4.869834e-02	4.895604e-04	4.895604e-04
1.005310e+00	1.130973e+00	5.267539e-02	5.091608e-04	5.091608e-04
1.130973e+00	1.256637e+00	5.562295e-02	5.232104e-04	5.232104e-04
1.256637e+00	1.382301e+00	6.155830e-02	5.504180e-04	5.504180e-04
1.382301e+00	1.507964e+00	6.732192e-02	5.756114e-04	5.756114e-04
1.507964e+00	1.633628e+00	7.821270e-02	6.204231e-04	6.204231e-04
1.633628e+00	1.759292e+00	8.812954e-02	6.585824e-04	6.585824e-04
1.759292e+00	1.884956e+00	1.034010e-01	7.133649e-04	7.133649e-04
1.884956e+00	2.010619e+00	1.230093e-01	7.780725e-04	7.780725e-04
2.010619e+00	2.136283e+00	1.441659e-01	8.423270e-04	8.423270e-04
2.136283e+00	2.261947e+00	1.703582e-01	9.156528e-04	9.156528e-04
2.261947e+00	2.387610e+00	2.074681e-01	1.010478e-03	1.010478e-03
2.387610e+00	2.513274e+00	2.399829e-01	1.086775e-03	1.086775e-03
2.513274e+00	2.638938e+00	2.824900e-01	1.179101e-03	1.179101e-03
2.638938e+00	2.764602e+00	3.271035e-01	1.268796e-03	1.268796e-03
2.764602e+00	2.890265e+00	3.698400e-01	1.349143e-03	1.349143e-03
2.890265e+00	3.015929e+00	4.074324e-01	1.416045e-03	1.416045e-03
3.015929e+00	3.141593e+00	4.303766e-01	1.455371e-03	1.455371e-03
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dphi_12
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_dphi_12
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	3.134434e-02	3.957927e-04	3.957927e-04
1.256637e-01	2.513274e-01	3.287319e-02	4.115384e-04	4.115384e-04
2.513274e-01	3.769911e-01	3.656702e-02	4.295653e-04	4.295653e-04
3.769911e-01	5.026548e-01	4.368249e-02	4.710546e-04	4.710546e-04
5.026548e-01	6.283185e-01	4.623275e-02	5.015253e-04	5.015253e-04
6.283185e-01	7.539822e-01	4.630169e-02	4.926587e-04	4.926587e-04
7.539822e-01	8.796459e-01	4.820941e-02	4.935204e-04	4.935204e-04
8.796459e-01	1.005310e+00	5.002739e-02	5.019610e-04	5.019610e-04
1.005310e+00	1.130973e+00	5.214638e-02	5.248754e-04	5.248754e-04
1.130973e+00	1.256637e+00	5.557338e-02	5.375414e-04	5.375414e-04
1.256637e+00	1.382301e+00	6.137491e-02	5.673925e-04	5.673925e-04
1.382301e+00	1.507964e+00	6.739503e-02	5.840196e-04	5.840196e-04
1.507964e+00	1.633628e+00	7.740192e-02	6.256222e-04	6.256222e-04
1.633628e+00	1.759292e+00	8.878509e-02	6.902064e-04	6.902064e-04
1.759292e+00	1.884956e+00	1.033812e-01	7.376147e-04	7.376147e-04
1.884956e+00	2.010619e+00	1.213333e-01	7.902293e-04	7.902293e-04
2.010619e+00	2.136283e+00	1.456712e-01	8.624005e-04	8.624005e-04
2.136283e+00	2.261947e+00	1.716274e-01	9.316995e-04	9.316995e-04
2.261947e+00	2.387610e+00	2.047778e-01	1.030909e-03	1.030909e-03
2.387610e+00	2.513274e+00	2.421549e-01	1.126751e-03	1.126751e-03
2.513274e+00	2.638938e+00	2.835544e-01	1.201965e-03	1.201965e-03
2.638938e+00	2.764602e+00	3.278815e-01	1.346175e-03	1.346175e-03
2.764602e+00	2.890265e+00	3.714851e-01	1.525855e-03	1.525855e-03
2.890265e+00	3.015929e+00	4.068884e-01	1.449544e-03	1.449544e-03
3.015929e+00	3.141593e+00	4.334316e-01	1.562350e-03	1.562350e-03
# END HISTO1D



==> figures/lhc/ttbar+jets/jets_mjj.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_mjj
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_mjj
#Title=Dijet invariant mass spectrum
RatioPlot=1
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj
XLabel=$m_{jj}$ [GeV]
LegendAlign=r
YLabel=$\text{d}\sigma/\text{d}m_{jj}$ [pb/GeV]
Legend=1
XMax=6175
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_JETS/jets_mjj
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.625000e+02	3.231772e-04	1.109043e-06	1.109043e-06
1.625000e+02	3.250000e+02	7.332997e-04	1.670586e-06	1.670586e-06
3.250000e+02	4.875000e+02	5.571442e-04	1.456170e-06	1.456170e-06
4.875000e+02	6.500000e+02	3.527908e-04	1.158742e-06	1.158742e-06
6.500000e+02	8.125000e+02	2.265342e-04	9.285279e-07	9.285279e-07
8.125000e+02	9.750000e+02	1.493507e-04	7.539313e-07	7.539313e-07
9.750000e+02	1.137500e+03	1.034098e-04	6.273486e-07	6.273486e-07
1.137500e+03	1.300000e+03	7.301218e-05	5.271398e-07	5.271398e-07
1.300000e+03	1.462500e+03	5.339283e-05	4.507851e-07	4.507851e-07
1.462500e+03	1.625000e+03	3.869068e-05	3.837349e-07	3.837349e-07
1.625000e+03	1.787500e+03	2.914931e-05	3.330752e-07	3.330752e-07
1.787500e+03	1.950000e+03	2.226446e-05	2.910946e-07	2.910946e-07
1.950000e+03	2.112500e+03	1.697046e-05	2.541411e-07	2.541411e-07
2.112500e+03	2.275000e+03	1.303137e-05	2.227015e-07	2.227015e-07
2.275000e+03	2.437500e+03	1.010464e-05	1.961049e-07	1.961049e-07
2.437500e+03	2.600000e+03	8.110351e-06	1.756904e-07	1.756904e-07
2.600000e+03	2.762500e+03	6.234049e-06	1.540328e-07	1.540328e-07
2.762500e+03	2.925000e+03	4.985716e-06	1.377501e-07	1.377501e-07
2.925000e+03	3.087500e+03	3.889620e-06	1.216695e-07	1.216695e-07
3.087500e+03	3.250000e+03	3.128442e-06	1.091169e-07	1.091169e-07
3.250000e+03	3.412500e+03	2.515694e-06	9.784913e-08	9.784913e-08
3.412500e+03	3.575000e+03	1.929586e-06	8.569593e-08	8.569593e-08
3.575000e+03	3.737500e+03	1.568026e-06	7.725114e-08	7.725114e-08
3.737500e+03	3.900000e+03	1.195049e-06	6.744054e-08	6.744054e-08
3.900000e+03	4.062500e+03	9.971434e-07	6.160372e-08	6.160372e-08
4.062500e+03	4.225000e+03	7.649840e-07	5.395780e-08	5.395780e-08
4.225000e+03	4.387500e+03	5.594658e-07	4.614396e-08	4.614396e-08
4.387500e+03	4.550000e+03	5.061834e-07	4.389166e-08	4.389166e-08
4.550000e+03	4.712500e+03	4.072302e-07	3.936843e-08	3.936843e-08
4.712500e+03	4.875000e+03	2.321593e-07	2.972495e-08	2.972495e-08
4.875000e+03	5.037500e+03	2.397711e-07	3.020832e-08	3.020832e-08
5.037500e+03	5.200000e+03	1.408179e-07	2.315032e-08	2.315032e-08
5.200000e+03	5.362500e+03	1.370121e-07	2.283534e-08	2.283534e-08
5.362500e+03	5.525000e+03	9.514726e-08	1.902945e-08	1.902945e-08
5.525000e+03	5.687500e+03	4.186479e-08	1.262271e-08	1.262271e-08
5.687500e+03	5.850000e+03	4.947657e-08	1.372233e-08	1.372233e-08
5.850000e+03	6.012500e+03	4.567068e-08	1.318399e-08	1.318399e-08
6.012500e+03	6.175000e+03	1.902945e-08	8.510229e-09	8.510229e-09
6.175000e+03	6.337500e+03	5.328246e-08	1.424034e-08	1.424034e-08
6.337500e+03	6.500000e+03	2.664123e-08	1.006944e-08	1.006944e-08
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_mjj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_JETS/jets_mjj
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.625000e+02	3.243714e-04	1.153367e-06	1.153367e-06
1.625000e+02	3.250000e+02	7.373698e-04	1.816610e-06	1.816610e-06
3.250000e+02	4.875000e+02	5.602330e-04	1.489329e-06	1.489329e-06
4.875000e+02	6.500000e+02	3.522051e-04	1.177155e-06	1.177155e-06
6.500000e+02	8.125000e+02	2.237519e-04	9.929085e-07	9.929085e-07
8.125000e+02	9.750000e+02	1.504351e-04	7.714960e-07	7.714960e-07
9.750000e+02	1.137500e+03	1.030195e-04	6.365582e-07	6.365582e-07
1.137500e+03	1.300000e+03	7.289649e-05	5.333097e-07	5.333097e-07
1.300000e+03	1.462500e+03	5.266053e-05	4.685514e-07	4.685514e-07
1.462500e+03	1.625000e+03	3.842268e-05	3.866292e-07	3.866292e-07
1.625000e+03	1.787500e+03	2.945143e-05	3.466403e-07	3.466403e-07
1.787500e+03	1.950000e+03	2.190036e-05	2.956198e-07	2.956198e-07
1.950000e+03	2.112500e+03	1.715380e-05	2.647516e-07	2.647516e-07
2.112500e+03	2.275000e+03	1.297254e-05	2.265687e-07	2.265687e-07
2.275000e+03	2.437500e+03	1.018582e-05	2.006854e-07	2.006854e-07
2.437500e+03	2.600000e+03	8.206923e-06	1.801084e-07	1.801084e-07
2.600000e+03	2.762500e+03	6.145392e-06	1.545110e-07	1.545110e-07
2.762500e+03	2.925000e+03	4.826508e-06	1.372583e-07	1.372583e-07
2.925000e+03	3.087500e+03	3.881807e-06	1.224412e-07	1.224412e-07
3.087500e+03	3.250000e+03	3.455454e-06	1.317659e-07	1.317659e-07
3.250000e+03	3.412500e+03	2.534580e-06	9.902380e-08	9.902380e-08
3.412500e+03	3.575000e+03	1.971287e-06	8.839340e-08	8.839340e-08
3.575000e+03	3.737500e+03	1.666122e-06	7.970656e-08	7.970656e-08
3.737500e+03	3.900000e+03	1.257398e-06	6.994815e-08	6.994815e-08
3.900000e+03	4.062500e+03	1.029103e-06	6.300324e-08	6.300324e-08
4.062500e+03	4.225000e+03	7.857255e-07	5.703383e-08	5.703383e-08
4.225000e+03	4.387500e+03	5.932685e-07	4.720325e-08	4.720325e-08
4.387500e+03	4.550000e+03	4.890775e-07	4.428697e-08	4.428697e-08
4.550000e+03	4.712500e+03	4.094520e-07	4.087434e-08	4.087434e-08
4.712500e+03	4.875000e+03	2.456844e-07	3.053390e-08	3.053390e-08
4.875000e+03	5.037500e+03	1.799987e-07	2.598057e-08	2.598057e-08
5.037500e+03	5.200000e+03	1.424990e-07	2.311638e-08	2.311638e-08
5.200000e+03	5.362500e+03	1.354481e-07	2.257903e-08	2.257903e-08
5.362500e+03	5.525000e+03	8.008228e-08	1.821672e-08	1.821672e-08
5.525000e+03	5.687500e+03	8.249938e-08	1.758893e-08	1.758893e-08
5.687500e+03	5.850000e+03	5.249962e-08	1.403111e-08	1.403111e-08
5.850000e+03	6.012500e+03	4.224926e-08	1.277423e-08	1.277423e-08
6.012500e+03	6.175000e+03	1.874986e-08	8.385193e-09	8.385193e-09
6.175000e+03	6.337500e+03	1.499989e-08	7.499946e-09	7.499946e-09
6.337500e+03	6.500000e+03	1.874986e-08	8.385193e-09	8.385193e-09
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_W_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LegendAlign=r
Title=
XLabel=$m$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}m$ [pb GeV$^{-1}$]
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT


# BEGIN SPECIAL oneLep
Location=MainPlot
\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.49543396232188040e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	3.200000e+01	3.951576e-04	1.951544e-05	1.951544e-05
3.200000e+01	3.400000e+01	5.117770e-04	2.220924e-05	2.220924e-05
3.400000e+01	3.600000e+01	5.593130e-04	2.337152e-05	2.337152e-05
3.600000e+01	3.800000e+01	7.238130e-04	2.641231e-05	2.641231e-05
3.800000e+01	4.000000e+01	8.229915e-04	2.832317e-05	2.832317e-05
4.000000e+01	4.200000e+01	9.257205e-04	2.996307e-05	2.996307e-05
4.200000e+01	4.400000e+01	1.020927e-03	3.137307e-05	3.137307e-05
4.400000e+01	4.600000e+01	1.170206e-03	3.358581e-05	3.358581e-05
4.600000e+01	4.800000e+01	1.283239e-03	3.517627e-05	3.517627e-05
4.800000e+01	5.000000e+01	1.451209e-03	3.759511e-05	3.759511e-05
5.000000e+01	5.200000e+01	1.463176e-03	3.755458e-05	3.755458e-05
5.200000e+01	5.400000e+01	1.668336e-03	4.009913e-05	4.009913e-05
5.400000e+01	5.600000e+01	1.863385e-03	4.248932e-05	4.248932e-05
5.600000e+01	5.800000e+01	1.949452e-03	4.346061e-05	4.346061e-05
5.800000e+01	6.000000e+01	2.209227e-03	4.614621e-05	4.614621e-05
6.000000e+01	6.200000e+01	2.408157e-03	4.825233e-05	4.825233e-05
6.200000e+01	6.400000e+01	2.604185e-03	5.009900e-05	5.009900e-05
6.400000e+01	6.600000e+01	2.960790e-03	5.341917e-05	5.341917e-05
6.600000e+01	6.800000e+01	3.381054e-03	5.708507e-05	5.708507e-05
6.800000e+01	7.000000e+01	3.743248e-03	6.014896e-05	6.014896e-05
7.000000e+01	7.200000e+01	4.371440e-03	6.492690e-05	6.492690e-05
7.200000e+01	7.400000e+01	5.408170e-03	7.221032e-05	7.221032e-05
7.400000e+01	7.600000e+01	7.461635e-03	8.482867e-05	8.482867e-05
7.600000e+01	7.800000e+01	1.358106e-02	1.144286e-04	1.144286e-04
7.800000e+01	8.000000e+01	4.912154e-02	2.177560e-04	2.177560e-04
8.000000e+01	8.200000e+01	8.142920e-02	2.804417e-04	2.804417e-04
8.200000e+01	8.400000e+01	2.123314e-02	1.431766e-04	1.431766e-04
8.400000e+01	8.600000e+01	9.767435e-03	9.708575e-05	9.708575e-05
8.600000e+01	8.800000e+01	7.112270e-03	8.280495e-05	8.280495e-05
8.800000e+01	9.000000e+01	6.016050e-03	7.615460e-05	7.615460e-05
9.000000e+01	9.200000e+01	5.478985e-03	7.269125e-05	7.269125e-05
9.200000e+01	9.400000e+01	5.053095e-03	6.980627e-05	6.980627e-05
9.400000e+01	9.600000e+01	4.991170e-03	6.936438e-05	6.936438e-05
9.600000e+01	9.800000e+01	4.827764e-03	6.827686e-05	6.827686e-05
9.800000e+01	1.000000e+02	4.572993e-03	6.639486e-05	6.639486e-05
1.000000e+02	1.020000e+02	4.306569e-03	6.443889e-05	6.443889e-05
1.020000e+02	1.040000e+02	4.230542e-03	6.385820e-05	6.385820e-05
1.040000e+02	1.060000e+02	4.050641e-03	6.249218e-05	6.249218e-05
1.060000e+02	1.080000e+02	4.024236e-03	6.248250e-05	6.248250e-05
1.080000e+02	1.100000e+02	3.850608e-03	6.092177e-05	6.092177e-05
1.100000e+02	1.120000e+02	3.814997e-03	6.067050e-05	6.067050e-05
1.120000e+02	1.140000e+02	3.528962e-03	5.832452e-05	5.832452e-05
1.140000e+02	1.160000e+02	3.426066e-03	5.747323e-05	5.747323e-05
1.160000e+02	1.180000e+02	3.335922e-03	5.685246e-05	5.685246e-05
1.180000e+02	1.200000e+02	3.211378e-03	5.563383e-05	5.563383e-05
1.200000e+02	1.220000e+02	3.159936e-03	5.519484e-05	5.519484e-05
1.220000e+02	1.240000e+02	3.057591e-03	5.429075e-05	5.429075e-05
1.240000e+02	1.260000e+02	2.969754e-03	5.350315e-05	5.350315e-05
1.260000e+02	1.280000e+02	2.944485e-03	5.328541e-05	5.328541e-05
1.280000e+02	1.300000e+02	2.876989e-03	5.267222e-05	5.267222e-05
1.300000e+02	1.320000e+02	2.902681e-03	5.291545e-05	5.291545e-05
1.320000e+02	1.340000e+02	2.636716e-03	5.042313e-05	5.042313e-05
1.340000e+02	1.360000e+02	2.694064e-03	5.097269e-05	5.097269e-05
1.360000e+02	1.380000e+02	2.461850e-03	4.871413e-05	4.871413e-05
1.380000e+02	1.400000e+02	2.497391e-03	4.906322e-05	4.906322e-05
1.400000e+02	1.420000e+02	2.512295e-03	4.921658e-05	4.921658e-05
1.420000e+02	1.440000e+02	2.389870e-03	4.811694e-05	4.811694e-05
1.440000e+02	1.460000e+02	2.323925e-03	4.732882e-05	4.732882e-05
1.460000e+02	1.480000e+02	2.330466e-03	4.739304e-05	4.739304e-05
1.480000e+02	1.500000e+02	2.169512e-03	4.572716e-05	4.572716e-05
1.500000e+02	1.520000e+02	2.246927e-03	4.653962e-05	4.653962e-05
1.520000e+02	1.540000e+02	2.160275e-03	4.563488e-05	4.563488e-05
1.540000e+02	1.560000e+02	2.039279e-03	4.434635e-05	4.434635e-05
1.560000e+02	1.580000e+02	2.097010e-03	4.497081e-05	4.497081e-05
1.580000e+02	1.600000e+02	1.955116e-03	4.341813e-05	4.341813e-05
1.600000e+02	1.620000e+02	1.893891e-03	4.272419e-05	4.272419e-05
1.620000e+02	1.640000e+02	1.937719e-03	4.324110e-05	4.324110e-05
1.640000e+02	1.660000e+02	1.851458e-03	4.224255e-05	4.224255e-05
1.660000e+02	1.680000e+02	1.847284e-03	4.234766e-05	4.234766e-05
1.680000e+02	1.700000e+02	1.774117e-03	4.136477e-05	4.136477e-05
1.700000e+02	1.720000e+02	1.760962e-03	4.122345e-05	4.122345e-05
1.720000e+02	1.740000e+02	1.658103e-03	4.037306e-05	4.037306e-05
1.740000e+02	1.760000e+02	1.617254e-03	3.948048e-05	3.948048e-05
1.760000e+02	1.780000e+02	1.599001e-03	3.925781e-05	3.925781e-05
1.780000e+02	1.800000e+02	1.552680e-03	3.868425e-05	3.868425e-05
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=7.79321346916049994e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+01	3.200000e+01	4.201062e-04	2.009641e-05	2.009641e-05
3.200000e+01	3.400000e+01	4.960522e-04	2.183748e-05	2.183748e-05
3.400000e+01	3.600000e+01	6.027610e-04	2.407196e-05	2.407196e-05
3.600000e+01	3.800000e+01	6.960115e-04	2.586705e-05	2.586705e-05
3.800000e+01	4.000000e+01	7.950510e-04	2.764664e-05	2.764664e-05
4.000000e+01	4.200000e+01	9.084965e-04	2.958558e-05	2.958558e-05
4.200000e+01	4.400000e+01	1.066128e-03	3.201426e-05	3.201426e-05
4.400000e+01	4.600000e+01	1.134056e-03	3.310816e-05	3.310816e-05
4.600000e+01	4.800000e+01	1.282598e-03	3.511701e-05	3.511701e-05
4.800000e+01	5.000000e+01	1.424753e-03	3.700971e-05	3.700971e-05
5.000000e+01	5.200000e+01	1.502577e-03	3.800644e-05	3.800644e-05
5.200000e+01	5.400000e+01	1.658360e-03	3.992864e-05	3.992864e-05
5.400000e+01	5.600000e+01	1.846757e-03	4.213530e-05	4.213530e-05
5.600000e+01	5.800000e+01	1.967351e-03	4.351638e-05	4.351638e-05
5.800000e+01	6.000000e+01	2.264300e-03	4.666004e-05	4.666004e-05
6.000000e+01	6.200000e+01	2.356950e-03	4.761034e-05	4.761034e-05
6.200000e+01	6.400000e+01	2.676609e-03	5.072884e-05	5.072884e-05
6.400000e+01	6.600000e+01	2.915072e-03	5.294063e-05	5.294063e-05
6.600000e+01	6.800000e+01	3.306597e-03	5.638754e-05	5.638754e-05
6.800000e+01	7.000000e+01	3.752472e-03	6.006559e-05	6.006559e-05
7.000000e+01	7.200000e+01	4.350934e-03	6.471748e-05	6.471748e-05
7.200000e+01	7.400000e+01	5.465545e-03	7.257083e-05	7.257083e-05
7.400000e+01	7.600000e+01	7.466465e-03	8.499501e-05	8.499501e-05
7.600000e+01	7.800000e+01	1.350125e-02	1.141419e-04	1.141419e-04
7.800000e+01	8.000000e+01	4.874723e-02	2.169634e-04	2.169634e-04
8.000000e+01	8.200000e+01	8.097380e-02	2.792954e-04	2.792954e-04
8.200000e+01	8.400000e+01	2.118657e-02	1.441090e-04	1.441090e-04
8.400000e+01	8.600000e+01	9.789580e-03	9.703246e-05	9.703246e-05
8.600000e+01	8.800000e+01	7.069065e-03	8.245664e-05	8.245664e-05
8.800000e+01	9.000000e+01	6.020380e-03	7.608832e-05	7.608832e-05
9.000000e+01	9.200000e+01	5.488145e-03	7.265339e-05	7.265339e-05
9.200000e+01	9.400000e+01	5.149470e-03	7.036373e-05	7.036373e-05
9.400000e+01	9.600000e+01	4.975480e-03	6.921154e-05	6.921154e-05
9.600000e+01	9.800000e+01	4.724189e-03	6.817059e-05	6.817059e-05
9.800000e+01	1.000000e+02	4.483661e-03	6.575836e-05	6.575836e-05
1.000000e+02	1.020000e+02	4.537688e-03	6.606064e-05	6.606064e-05
1.020000e+02	1.040000e+02	4.170445e-03	6.334734e-05	6.334734e-05
1.040000e+02	1.060000e+02	4.086928e-03	6.270263e-05	6.270263e-05
1.060000e+02	1.080000e+02	3.975796e-03	6.182981e-05	6.182981e-05
1.080000e+02	1.100000e+02	3.830663e-03	6.070177e-05	6.070177e-05
1.100000e+02	1.120000e+02	3.765878e-03	6.017171e-05	6.017171e-05
1.120000e+02	1.140000e+02	3.769614e-03	6.021034e-05	6.021034e-05
1.140000e+02	1.160000e+02	3.430246e-03	5.742687e-05	5.742687e-05
1.160000e+02	1.180000e+02	3.366584e-03	5.697368e-05	5.697368e-05
1.180000e+02	1.200000e+02	3.254138e-03	5.609632e-05	5.609632e-05
1.200000e+02	1.220000e+02	3.250197e-03	5.592707e-05	5.592707e-05
1.220000e+02	1.240000e+02	3.098752e-03	5.463854e-05	5.463854e-05
1.240000e+02	1.260000e+02	3.050416e-03	5.418335e-05	5.418335e-05
1.260000e+02	1.280000e+02	2.870494e-03	5.254332e-05	5.254332e-05
1.280000e+02	1.300000e+02	2.813509e-03	5.202761e-05	5.202761e-05
1.300000e+02	1.320000e+02	2.736952e-03	5.129481e-05	5.129481e-05
1.320000e+02	1.340000e+02	2.691464e-03	5.093216e-05	5.093216e-05
1.340000e+02	1.360000e+02	2.474393e-03	4.878353e-05	4.878353e-05
1.360000e+02	1.380000e+02	2.601494e-03	5.002599e-05	5.002599e-05
1.380000e+02	1.400000e+02	2.397849e-03	4.807992e-05	4.807992e-05
1.400000e+02	1.420000e+02	2.430796e-03	4.838514e-05	4.838514e-05
1.420000e+02	1.440000e+02	2.422804e-03	4.826369e-05	4.826369e-05
1.440000e+02	1.460000e+02	2.305305e-03	4.707646e-05	4.707646e-05
1.460000e+02	1.480000e+02	2.261335e-03	4.672296e-05	4.672296e-05
1.480000e+02	1.500000e+02	2.276421e-03	4.680962e-05	4.680962e-05
1.500000e+02	1.520000e+02	2.203397e-03	4.602412e-05	4.602412e-05
1.520000e+02	1.540000e+02	2.178763e-03	4.577134e-05	4.577134e-05
1.540000e+02	1.560000e+02	2.087552e-03	4.485235e-05	4.485235e-05
1.560000e+02	1.580000e+02	1.901556e-03	4.279538e-05	4.279538e-05
1.580000e+02	1.600000e+02	1.950128e-03	4.330619e-05	4.330619e-05
1.600000e+02	1.620000e+02	1.898059e-03	4.273827e-05	4.273827e-05
1.620000e+02	1.640000e+02	1.966658e-03	4.349098e-05	4.349098e-05
1.640000e+02	1.660000e+02	1.866611e-03	4.237146e-05	4.237146e-05
1.660000e+02	1.680000e+02	1.847304e-03	4.215034e-05	4.215034e-05
1.680000e+02	1.700000e+02	1.775705e-03	4.131797e-05	4.131797e-05
1.700000e+02	1.720000e+02	1.751694e-03	4.115224e-05	4.115224e-05
1.720000e+02	1.740000e+02	1.725014e-03	4.072857e-05	4.072857e-05
1.740000e+02	1.760000e+02	1.580817e-03	3.898919e-05	3.898919e-05
1.760000e+02	1.780000e+02	1.621474e-03	3.949221e-05	3.949221e-05
1.780000e+02	1.800000e+02	1.649514e-03	3.983885e-05	3.983885e-05
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_jet_1_pT.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_jet_1_pT
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_jet_1_pT
#Title=Transverse momentum distribution for jet 1
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.901
RatioPlotYMax=1.099
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT
LogX=1
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT
XLabel=$p_\perp$ [GeV]
LegendAlign=r
YLabel=$\mathrm{d}\sigma/\mathrm{d}p_\perp$ [pb GeV$^{-1}$]
Legend=1
LegendYPos=0.4
XMin=34
# END PLOT


# BEGIN SPECIAL /MC_TTBAR/onelep_jet_1_pT
#Location=MainPlot
#\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_jet_1_pT
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.132990e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.132990e+01	2.274823e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.274823e+01	2.426087e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.426087e+01	2.587410e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.587410e+01	2.759459e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.759459e+01	2.942949e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.942949e+01	3.138641e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.138641e+01	3.347344e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.347344e+01	3.569926e+01	2.778558e-07	2.778559e-07	2.778559e-07
3.569926e+01	3.807308e+01	2.344792e-06	7.815973e-07	7.815973e-07
3.807308e+01	4.060475e+01	3.420035e-06	9.140428e-07	9.140428e-07
4.060475e+01	4.330476e+01	6.871719e-06	1.254599e-06	1.254599e-06
4.330476e+01	4.618430e+01	1.911509e-05	2.026196e-06	2.026196e-06
4.618430e+01	4.925533e+01	3.886716e-05	2.797720e-06	2.797720e-06
4.925533e+01	5.253056e+01	6.571236e-05	3.522551e-06	3.522551e-06
5.253056e+01	5.602357e+01	1.134927e-04	4.482691e-06	4.482691e-06
5.602357e+01	5.974886e+01	1.773049e-04	5.425442e-06	5.425442e-06
5.974886e+01	6.372185e+01	2.787968e-04	6.587793e-06	6.587793e-06
6.372185e+01	6.795903e+01	3.780354e-04	7.428183e-06	7.428183e-06
6.795903e+01	7.247797e+01	5.110311e-04	8.362964e-06	8.362964e-06
7.247797e+01	7.729738e+01	6.621638e-04	9.218081e-06	9.218081e-06
7.729738e+01	8.243727e+01	7.918586e-04	9.761165e-06	9.761165e-06
8.243727e+01	8.791893e+01	9.547079e-04	1.037849e-05	1.037849e-05
8.791893e+01	9.376510e+01	1.075339e-03	1.066576e-05	1.066576e-05
9.376510e+01	1.000000e+02	1.178609e-03	1.081247e-05	1.081247e-05
1.000000e+02	1.066495e+02	1.270490e-03	1.087041e-05	1.087041e-05
1.066495e+02	1.137411e+02	1.326025e-03	1.075372e-05	1.075372e-05
1.137411e+02	1.213044e+02	1.374404e-03	1.060123e-05	1.060123e-05
1.213044e+02	1.293705e+02	1.356969e-03	1.020019e-05	1.020019e-05
1.293705e+02	1.379730e+02	1.356831e-03	9.876553e-06	9.876553e-06
1.379730e+02	1.471475e+02	1.292797e-03	9.335312e-06	9.335312e-06
1.471475e+02	1.569320e+02	1.232679e-03	8.826948e-06	8.826948e-06
1.569320e+02	1.673672e+02	1.148702e-03	8.251029e-06	8.251029e-06
1.673672e+02	1.784963e+02	1.062688e-03	7.684711e-06	7.684711e-06
1.784963e+02	1.903654e+02	9.697020e-04	7.108288e-06	7.108288e-06
1.903654e+02	2.030237e+02	8.621940e-04	6.490373e-06	6.490373e-06
2.030237e+02	2.165238e+02	7.855260e-04	5.998832e-06	5.998832e-06
2.165238e+02	2.309215e+02	6.945866e-04	5.462249e-06	5.462249e-06
2.309215e+02	2.462766e+02	6.131365e-04	4.969436e-06	4.969436e-06
2.462766e+02	2.626528e+02	5.530773e-04	4.570263e-06	4.570263e-06
2.626528e+02	2.801179e+02	4.946567e-04	4.185248e-06	4.185248e-06
2.801179e+02	2.987443e+02	4.374861e-04	3.811294e-06	3.811294e-06
2.987443e+02	3.186093e+02	3.806010e-04	3.442274e-06	3.442274e-06
3.186093e+02	3.397952e+02	3.247601e-04	3.079021e-06	3.079021e-06
3.397952e+02	3.623898e+02	2.719945e-04	2.728554e-06	2.728554e-06
3.623898e+02	3.864869e+02	2.302939e-04	2.431161e-06	2.431161e-06
3.864869e+02	4.121863e+02	1.926406e-04	2.153115e-06	2.153115e-06
4.121863e+02	4.395947e+02	1.574100e-04	1.884643e-06	1.884643e-06
4.395947e+02	4.688255e+02	1.309451e-04	1.664482e-06	1.664482e-06
4.688255e+02	5.000000e+02	1.034382e-04	1.432503e-06	1.432503e-06
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_jet_1_pT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_jet_1_pT
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.132990e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.132990e+01	2.274823e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.274823e+01	2.426087e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.426087e+01	2.587410e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.587410e+01	2.759459e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.759459e+01	2.942949e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.942949e+01	3.138641e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.138641e+01	3.347344e+01	5.839595e-07	4.129218e-07	4.129218e-07
3.347344e+01	3.569926e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.569926e+01	3.807308e+01	2.567046e-06	8.117713e-07	8.117713e-07
3.807308e+01	4.060475e+01	2.888389e-06	8.338060e-07	8.338060e-07
4.060475e+01	4.330476e+01	8.007378e-06	1.357686e-06	1.357686e-06
4.330476e+01	4.618430e+01	1.935073e-05	2.052289e-06	2.052289e-06
4.618430e+01	4.925533e+01	4.084688e-05	2.951161e-06	2.951161e-06
4.925533e+01	5.253056e+01	6.527084e-05	3.490484e-06	3.490484e-06
5.253056e+01	5.602357e+01	1.112419e-04	4.548970e-06	4.548970e-06
5.602357e+01	5.974886e+01	1.819121e-04	5.560953e-06	5.560953e-06
5.974886e+01	6.372185e+01	2.702461e-04	6.706044e-06	6.706044e-06
6.372185e+01	6.795903e+01	3.908416e-04	8.104496e-06	8.104496e-06
6.795903e+01	7.247797e+01	5.174897e-04	9.054893e-06	9.054893e-06
7.247797e+01	7.729738e+01	6.558942e-04	9.348454e-06	9.348454e-06
7.729738e+01	8.243727e+01	8.236032e-04	1.014310e-05	1.014310e-05
8.243727e+01	8.791893e+01	9.713618e-04	1.080281e-05	1.080281e-05
8.791893e+01	9.376510e+01	1.066392e-03	1.078025e-05	1.078025e-05
9.376510e+01	1.000000e+02	1.189540e-03	1.158713e-05	1.158713e-05
1.000000e+02	1.066495e+02	1.275192e-03	1.127327e-05	1.127327e-05
1.066495e+02	1.137411e+02	1.364151e-03	1.114964e-05	1.114964e-05
1.137411e+02	1.213044e+02	1.369795e-03	1.097080e-05	1.097080e-05
1.213044e+02	1.293705e+02	1.382662e-03	1.081998e-05	1.081998e-05
1.293705e+02	1.379730e+02	1.341894e-03	9.981378e-06	9.981378e-06
1.379730e+02	1.471475e+02	1.301089e-03	9.450730e-06	9.450730e-06
1.471475e+02	1.569320e+02	1.242969e-03	9.168257e-06	9.168257e-06
1.569320e+02	1.673672e+02	1.154600e-03	9.367578e-06	9.367578e-06
1.673672e+02	1.784963e+02	1.057147e-03	7.756898e-06	7.756898e-06
1.784963e+02	1.903654e+02	9.534775e-04	7.209406e-06	7.209406e-06
1.903654e+02	2.030237e+02	8.827315e-04	6.718715e-06	6.718715e-06
2.030237e+02	2.165238e+02	7.838875e-04	6.056941e-06	6.056941e-06
2.165238e+02	2.309215e+02	6.963091e-04	6.646486e-06	6.646486e-06
2.309215e+02	2.462766e+02	6.067861e-04	4.998523e-06	4.998523e-06
2.462766e+02	2.626528e+02	5.542365e-04	4.636045e-06	4.636045e-06
2.626528e+02	2.801179e+02	4.945165e-04	4.258788e-06	4.258788e-06
2.801179e+02	2.987443e+02	4.393296e-04	3.865827e-06	3.865827e-06
2.987443e+02	3.186093e+02	3.797679e-04	3.474439e-06	3.474439e-06
3.186093e+02	3.397952e+02	3.233934e-04	3.122612e-06	3.122612e-06
3.397952e+02	3.623898e+02	2.795426e-04	2.819828e-06	2.819828e-06
3.623898e+02	3.864869e+02	2.270150e-04	2.422211e-06	2.422211e-06
3.864869e+02	4.121863e+02	1.910875e-04	2.173842e-06	2.173842e-06
4.121863e+02	4.395947e+02	1.578821e-04	1.910463e-06	1.910463e-06
4.395947e+02	4.688255e+02	1.275350e-04	1.666162e-06	1.666162e-06
4.688255e+02	5.000000e+02	1.071779e-04	1.482573e-06	1.482573e-06
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_jet_HT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LegendAlign=l
Title=
XLabel=$H_\mathrm{T}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}H_T$ [pb GeV$^{-1}$]
LogX=1
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
LegendYPos=0.5
LegendXPos=0.3
XMin=1.521052e+02
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT


# BEGIN SPECIAL oneLep
Location=MainPlot
\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.49543396232188040e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.061746e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.061746e+02	1.127304e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.127304e+02	1.196911e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.196911e+02	1.270815e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.270815e+02	1.349283e+02	2.456540e-07	2.456540e-07	2.456540e-07
1.349283e+02	1.432596e+02	1.388210e-06	5.667340e-07	5.667340e-07
1.432596e+02	1.521052e+02	3.050824e-06	8.153671e-07	8.153671e-07
1.521052e+02	1.614971e+02	1.375112e-05	1.679965e-06	1.679965e-06
1.614971e+02	1.714689e+02	2.758084e-05	2.318242e-06	2.318242e-06
1.714689e+02	1.820564e+02	4.938351e-05	3.000160e-06	3.000160e-06
1.820564e+02	1.932977e+02	8.304232e-05	3.781391e-06	3.781391e-06
1.932977e+02	2.052330e+02	1.623421e-04	5.134696e-06	5.134696e-06
2.052330e+02	2.179053e+02	2.686196e-04	6.403061e-06	6.403061e-06
2.179053e+02	2.313601e+02	4.188947e-04	7.808474e-06	7.808474e-06
2.313601e+02	2.456456e+02	5.763756e-04	8.838109e-06	8.838109e-06
2.456456e+02	2.608132e+02	7.971208e-04	1.009130e-05	1.009130e-05
2.608132e+02	2.769174e+02	1.061774e-03	1.129318e-05	1.129318e-05
2.769174e+02	2.940159e+02	1.329301e-03	1.229485e-05	1.229485e-05
2.940159e+02	3.121702e+02	1.612334e-03	1.309531e-05	1.309531e-05
3.121702e+02	3.314454e+02	1.878949e-03	1.373815e-05	1.373815e-05
3.314454e+02	3.519108e+02	2.137732e-03	1.421741e-05	1.421741e-05
3.519108e+02	3.736399e+02	2.310872e-03	1.433941e-05	1.433941e-05
3.736399e+02	3.967106e+02	2.421869e-03	1.424250e-05	1.424250e-05
3.967106e+02	4.212059e+02	2.478796e-03	1.397470e-05	1.397470e-05
4.212059e+02	4.472136e+02	2.493958e-03	1.360692e-05	1.360692e-05
4.472136e+02	4.748272e+02	2.442046e-03	1.306228e-05	1.306228e-05
4.748272e+02	5.041459e+02	2.313400e-03	1.234192e-05	1.234192e-05
5.041459e+02	5.352748e+02	2.161181e-03	1.157490e-05	1.157490e-05
5.352748e+02	5.683258e+02	2.000542e-03	1.080576e-05	1.080576e-05
5.683258e+02	6.034176e+02	1.812462e-03	9.982963e-06	9.982963e-06
6.034176e+02	6.406762e+02	1.630004e-03	9.184149e-06	9.184149e-06
6.406762e+02	6.802353e+02	1.422821e-03	8.327010e-06	8.327010e-06
6.802353e+02	7.222371e+02	1.244295e-03	7.558174e-06	7.558174e-06
7.222371e+02	7.668323e+02	1.060263e-03	6.771299e-06	6.771299e-06
7.668323e+02	8.141811e+02	8.975210e-04	6.045271e-06	6.045271e-06
8.141811e+02	8.644534e+02	7.476049e-04	5.354698e-06	5.354698e-06
8.644534e+02	9.178299e+02	6.259086e-04	4.755730e-06	4.755730e-06
9.178299e+02	9.745021e+02	5.160077e-04	4.189830e-06	4.189830e-06
9.745021e+02	1.034674e+03	4.159618e-04	3.650493e-06	3.650493e-06
1.034674e+03	1.098561e+03	3.323081e-04	3.168853e-06	3.168853e-06
1.098561e+03	1.166392e+03	2.593022e-04	2.714676e-06	2.714676e-06
1.166392e+03	1.238412e+03	2.009289e-04	2.319053e-06	2.319053e-06
1.238412e+03	1.314879e+03	1.545325e-04	1.973747e-06	1.973747e-06
1.314879e+03	1.396067e+03	1.205876e-04	1.692052e-06	1.692052e-06
1.396067e+03	1.482269e+03	8.969634e-05	1.416286e-06	1.416286e-06
1.482269e+03	1.573793e+03	6.821000e-05	1.198740e-06	1.198740e-06
1.573793e+03	1.670968e+03	4.951254e-05	9.914414e-07	9.914414e-07
1.670968e+03	1.774144e+03	3.270999e-05	7.820699e-07	7.820699e-07
1.774144e+03	1.883690e+03	2.471187e-05	6.595457e-07	6.595457e-07
1.883690e+03	2.000000e+03	1.755239e-05	5.393746e-07	5.393746e-07
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=7.79321346916049994e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.061746e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.061746e+02	1.127304e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.127304e+02	1.196911e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.196911e+02	1.270815e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.270815e+02	1.349283e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.349283e+02	1.432596e+02	6.923348e-07	3.997197e-07	3.997197e-07
1.432596e+02	1.521052e+02	5.216649e-06	1.064844e-06	1.064844e-06
1.521052e+02	1.614971e+02	1.166887e-05	1.545581e-06	1.545581e-06
1.614971e+02	1.714689e+02	2.571567e-05	2.230974e-06	2.230974e-06
1.714689e+02	1.820564e+02	5.447425e-05	3.198925e-06	3.198925e-06
1.820564e+02	1.932977e+02	9.672903e-05	4.096061e-06	4.096061e-06
1.932977e+02	2.052330e+02	1.642554e-04	5.146417e-06	5.146417e-06
2.052330e+02	2.179053e+02	2.796717e-04	6.514651e-06	6.514651e-06
2.179053e+02	2.313601e+02	4.174262e-04	7.735863e-06	7.735863e-06
2.313601e+02	2.456456e+02	5.975768e-04	9.004149e-06	9.004149e-06
2.456456e+02	2.608132e+02	7.977379e-04	1.006061e-05	1.006061e-05
2.608132e+02	2.769174e+02	1.076118e-03	1.134025e-05	1.134025e-05
2.769174e+02	2.940159e+02	1.336011e-03	1.226328e-05	1.226328e-05
2.940159e+02	3.121702e+02	1.617108e-03	1.327484e-05	1.327484e-05
3.121702e+02	3.314454e+02	1.876087e-03	1.368873e-05	1.368873e-05
3.314454e+02	3.519108e+02	2.130508e-03	1.417895e-05	1.417895e-05
3.519108e+02	3.736399e+02	2.314211e-03	1.436597e-05	1.436597e-05
3.736399e+02	3.967106e+02	2.416628e-03	1.421236e-05	1.421236e-05
3.967106e+02	4.212059e+02	2.461035e-03	1.391390e-05	1.391390e-05
4.212059e+02	4.472136e+02	2.481286e-03	1.355030e-05	1.355030e-05
4.472136e+02	4.748272e+02	2.420344e-03	1.299537e-05	1.299537e-05
4.748272e+02	5.041459e+02	2.319289e-03	1.234910e-05	1.234910e-05
5.041459e+02	5.352748e+02	2.161842e-03	1.156711e-05	1.156711e-05
5.352748e+02	5.683258e+02	1.982225e-03	1.074318e-05	1.074318e-05
5.683258e+02	6.034176e+02	1.814053e-03	9.977186e-06	9.977186e-06
6.034176e+02	6.406762e+02	1.615970e-03	9.166272e-06	9.166272e-06
6.406762e+02	6.802353e+02	1.420127e-03	8.310814e-06	8.310814e-06
6.802353e+02	7.222371e+02	1.240349e-03	7.540894e-06	7.540894e-06
7.222371e+02	7.668323e+02	1.063081e-03	6.779497e-06	6.779497e-06
7.668323e+02	8.141811e+02	8.964762e-04	6.050636e-06	6.050636e-06
8.141811e+02	8.644534e+02	7.574841e-04	5.383452e-06	5.383452e-06
8.644534e+02	9.178299e+02	6.289813e-04	4.764084e-06	4.764084e-06
9.178299e+02	9.745021e+02	5.076706e-04	4.157684e-06	4.157684e-06
9.745021e+02	1.034674e+03	4.088317e-04	3.615318e-06	3.615318e-06
1.034674e+03	1.098561e+03	3.312007e-04	3.158607e-06	3.158607e-06
1.098561e+03	1.166392e+03	2.591141e-04	2.711389e-06	2.711389e-06
1.166392e+03	1.238412e+03	2.002869e-04	2.315092e-06	2.315092e-06
1.238412e+03	1.314879e+03	1.593330e-04	2.006006e-06	2.006006e-06
1.314879e+03	1.396067e+03	1.165916e-04	1.663551e-06	1.663551e-06
1.396067e+03	1.482269e+03	9.059529e-05	1.425679e-06	1.425679e-06
1.482269e+03	1.573793e+03	6.735154e-05	1.190831e-06	1.190831e-06
1.573793e+03	1.670968e+03	4.883692e-05	9.849709e-07	9.849709e-07
1.670968e+03	1.774144e+03	3.362878e-05	7.926092e-07	7.926092e-07
1.774144e+03	1.883690e+03	2.564074e-05	6.711085e-07	6.711085e-07
1.883690e+03	2.000000e+03	1.758618e-05	5.394411e-07	5.394411e-07
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_jetb_1_pT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LegendAlign=l
XLabel=$p_\perp$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}p_\perp$ [pb GeV$^{-1}$]
LogX=1
Title=
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
LegendYPos=0.5
LegendXPos=0.3
XMin=3.042105e+01
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT


# BEGIN SPECIAL oneLep
Location=MainPlot
\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.49543396232188040e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.123492e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.123492e+01	2.254609e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.254609e+01	2.393822e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.393822e+01	2.541630e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.541630e+01	2.698566e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.698566e+01	2.865191e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.865191e+01	3.042105e+01	1.198525e-05	3.613687e-06	3.613687e-06
3.042105e+01	3.229943e+01	1.641924e-04	1.298055e-05	1.298055e-05
3.229943e+01	3.429378e+01	4.554705e-04	2.098828e-05	2.098828e-05
3.429378e+01	3.641128e+01	7.814602e-04	2.668067e-05	2.668067e-05
3.641128e+01	3.865953e+01	1.134992e-03	3.121005e-05	3.121005e-05
3.865953e+01	4.104660e+01	1.556509e-03	3.545920e-05	3.545920e-05
4.104660e+01	4.358106e+01	2.027159e-03	3.927998e-05	3.927998e-05
4.358106e+01	4.627201e+01	2.497292e-03	4.232843e-05	4.232843e-05
4.627201e+01	4.912912e+01	2.978409e-03	4.488520e-05	4.488520e-05
4.912912e+01	5.216264e+01	3.520798e-03	4.745380e-05	4.745380e-05
5.216264e+01	5.538347e+01	3.973271e-03	4.883126e-05	4.883126e-05
5.538347e+01	5.880318e+01	4.619965e-03	5.112919e-05	5.112919e-05
5.880318e+01	6.243403e+01	5.149808e-03	5.230127e-05	5.230127e-05
6.243403e+01	6.628908e+01	5.566120e-03	5.281689e-05	5.281689e-05
6.628908e+01	7.038216e+01	5.947993e-03	5.297641e-05	5.297641e-05
7.038216e+01	7.472797e+01	6.377382e-03	5.326219e-05	5.326219e-05
7.472797e+01	7.934212e+01	6.664972e-03	5.278587e-05	5.278587e-05
7.934212e+01	8.424117e+01	6.674120e-03	5.128386e-05	5.128386e-05
8.424117e+01	8.944272e+01	6.778280e-03	5.020126e-05	5.020126e-05
8.944272e+01	9.496544e+01	6.714883e-03	4.848486e-05	4.848486e-05
9.496544e+01	1.008292e+02	6.664771e-03	4.687256e-05	4.687256e-05
1.008292e+02	1.070550e+02	6.374105e-03	4.449269e-05	4.449269e-05
1.070550e+02	1.136652e+02	6.088126e-03	4.220649e-05	4.220649e-05
1.136652e+02	1.206835e+02	5.706030e-03	3.959652e-05	3.959652e-05
1.206835e+02	1.281352e+02	5.315894e-03	3.709714e-05	3.709714e-05
1.281352e+02	1.360471e+02	4.877548e-03	3.448716e-05	3.448716e-05
1.360471e+02	1.444474e+02	4.464730e-03	3.203655e-05	3.203655e-05
1.444474e+02	1.533665e+02	4.060340e-03	2.965076e-05	2.965076e-05
1.533665e+02	1.628362e+02	3.627949e-03	2.717990e-05	2.717990e-05
1.628362e+02	1.728907e+02	3.179596e-03	2.469716e-05	2.469716e-05
1.728907e+02	1.835660e+02	2.809242e-03	2.252965e-05	2.252965e-05
1.835660e+02	1.949004e+02	2.401202e-03	2.020929e-05	2.020929e-05
1.949004e+02	2.069347e+02	2.113058e-03	1.840103e-05	1.840103e-05
2.069347e+02	2.197121e+02	1.802331e-03	1.649362e-05	1.649362e-05
2.197121e+02	2.332784e+02	1.523829e-03	1.473084e-05	1.473084e-05
2.332784e+02	2.476824e+02	1.265651e-03	1.302797e-05	1.302797e-05
2.476824e+02	2.629758e+02	1.049799e-03	1.150297e-05	1.150297e-05
2.629758e+02	2.792135e+02	8.794934e-04	1.022026e-05	1.022026e-05
2.792135e+02	2.964538e+02	7.320325e-04	9.047135e-06	9.047135e-06
2.964538e+02	3.147586e+02	6.049053e-04	7.982571e-06	7.982571e-06
3.147586e+02	3.341936e+02	5.101235e-04	7.114493e-06	7.114493e-06
3.341936e+02	3.548287e+02	4.341208e-04	6.374984e-06	6.374984e-06
3.548287e+02	3.767380e+02	3.644797e-04	5.663636e-06	5.663636e-06
3.767380e+02	4.000000e+02	3.167572e-04	5.127624e-06	5.127624e-06
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=7.79321346916049994e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.123492e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.123492e+01	2.254609e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.254609e+01	2.393822e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.393822e+01	2.541630e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.541630e+01	2.698566e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.698566e+01	2.865191e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.865191e+01	3.042105e+01	3.260369e-06	1.882375e-06	1.882375e-06
3.042105e+01	3.229943e+01	1.781040e-04	1.350202e-05	1.350202e-05
3.229943e+01	3.429378e+01	4.350009e-04	2.048444e-05	2.048444e-05
3.429378e+01	3.641128e+01	7.745591e-04	2.652043e-05	2.652043e-05
3.641128e+01	3.865953e+01	1.104483e-03	3.083771e-05	3.083771e-05
3.865953e+01	4.104660e+01	1.533682e-03	3.516740e-05	3.516740e-05
4.104660e+01	4.358106e+01	2.055828e-03	3.951603e-05	3.951603e-05
4.358106e+01	4.627201e+01	2.480330e-03	4.216428e-05	4.216428e-05
4.627201e+01	4.912912e+01	3.020564e-03	4.510208e-05	4.510208e-05
4.912912e+01	5.216264e+01	3.569975e-03	4.757642e-05	4.757642e-05
5.216264e+01	5.538347e+01	4.173418e-03	4.992556e-05	4.992556e-05
5.538347e+01	5.880318e+01	4.621468e-03	5.101363e-05	5.101363e-05
5.880318e+01	6.243403e+01	5.068819e-03	5.183988e-05	5.183988e-05
6.243403e+01	6.628908e+01	5.478191e-03	5.248088e-05	5.248088e-05
6.628908e+01	7.038216e+01	6.003743e-03	5.314963e-05	5.314963e-05
7.038216e+01	7.472797e+01	6.259100e-03	5.273514e-05	5.273514e-05
7.472797e+01	7.934212e+01	6.606870e-03	5.249396e-05	5.249396e-05
7.934212e+01	8.424117e+01	6.795197e-03	5.223057e-05	5.223057e-05
8.424117e+01	8.944272e+01	6.749206e-03	4.996484e-05	4.996484e-05
8.944272e+01	9.496544e+01	6.720926e-03	4.848381e-05	4.848381e-05
9.496544e+01	1.008292e+02	6.595321e-03	4.658193e-05	4.658193e-05
1.008292e+02	1.070550e+02	6.308322e-03	4.419676e-05	4.419676e-05
1.070550e+02	1.136652e+02	6.057339e-03	4.203854e-05	4.203854e-05
1.136652e+02	1.206835e+02	5.692351e-03	3.951594e-05	3.951594e-05
1.206835e+02	1.281352e+02	5.308495e-03	3.705227e-05	3.705227e-05
1.281352e+02	1.360471e+02	4.940109e-03	3.470845e-05	3.470845e-05
1.360471e+02	1.444474e+02	4.538914e-03	3.226798e-05	3.226798e-05
1.444474e+02	1.533665e+02	4.022191e-03	2.951457e-05	2.951457e-05
1.533665e+02	1.628362e+02	3.622305e-03	2.713021e-05	2.713021e-05
1.628362e+02	1.728907e+02	3.214669e-03	2.481716e-05	2.481716e-05
1.728907e+02	1.835660e+02	2.810570e-03	2.251271e-05	2.251271e-05
1.835660e+02	1.949004e+02	2.406563e-03	2.021770e-05	2.021770e-05
1.949004e+02	2.069347e+02	2.102321e-03	1.843816e-05	1.843816e-05
2.069347e+02	2.197121e+02	1.786366e-03	1.654779e-05	1.654779e-05
2.197121e+02	2.332784e+02	1.498577e-03	1.459105e-05	1.459105e-05
2.332784e+02	2.476824e+02	1.238900e-03	1.286355e-05	1.286355e-05
2.476824e+02	2.629758e+02	1.050914e-03	1.151656e-05	1.151656e-05
2.629758e+02	2.792135e+02	8.902431e-04	1.029147e-05	1.029147e-05
2.792135e+02	2.964538e+02	7.271851e-04	9.008012e-06	9.008012e-06
2.964538e+02	3.147586e+02	6.140439e-04	8.035438e-06	8.035438e-06
3.147586e+02	3.341936e+02	5.155225e-04	7.142411e-06	7.142411e-06
3.341936e+02	3.548287e+02	4.326900e-04	6.352705e-06	6.352705e-06
3.548287e+02	3.767380e+02	3.660054e-04	5.675558e-06	5.675558e-06
3.767380e+02	4.000000e+02	3.113111e-04	5.092817e-06	5.092817e-06
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_t_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
LegendAlign=r
Title=
XLabel=$m$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}m$ [pb GeV$^{-1}$]
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMax=250.0
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT


# BEGIN SPECIAL oneLep
Location=MainPlot
\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.49543396232188040e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.300000e+02	1.320000e+02	1.886936e-03	4.265978e-05	4.265978e-05
1.320000e+02	1.340000e+02	2.029067e-03	4.432084e-05	4.432084e-05
1.340000e+02	1.360000e+02	2.203891e-03	4.611865e-05	4.611865e-05
1.360000e+02	1.380000e+02	2.187564e-03	4.592785e-05	4.592785e-05
1.380000e+02	1.400000e+02	2.383551e-03	4.793059e-05	4.793059e-05
1.400000e+02	1.420000e+02	2.442441e-03	4.852021e-05	4.852021e-05
1.420000e+02	1.440000e+02	2.492926e-03	4.902546e-05	4.902546e-05
1.440000e+02	1.460000e+02	2.740931e-03	5.140868e-05	5.140868e-05
1.460000e+02	1.480000e+02	2.798954e-03	5.195144e-05	5.195144e-05
1.480000e+02	1.500000e+02	2.821195e-03	5.216285e-05	5.216285e-05
1.500000e+02	1.520000e+02	3.075502e-03	5.444433e-05	5.444433e-05
1.520000e+02	1.540000e+02	3.189550e-03	5.544840e-05	5.544840e-05
1.540000e+02	1.560000e+02	3.345445e-03	5.679723e-05	5.679723e-05
1.560000e+02	1.580000e+02	3.509661e-03	5.817936e-05	5.817936e-05
1.580000e+02	1.600000e+02	3.680210e-03	5.956091e-05	5.956091e-05
1.600000e+02	1.620000e+02	3.962546e-03	6.192734e-05	6.192734e-05
1.620000e+02	1.640000e+02	4.152923e-03	6.338602e-05	6.338602e-05
1.640000e+02	1.660000e+02	4.620590e-03	6.675824e-05	6.675824e-05
1.660000e+02	1.680000e+02	5.570160e-03	7.331705e-05	7.331705e-05
1.680000e+02	1.700000e+02	7.898590e-03	8.736761e-05	8.736761e-05
1.700000e+02	1.720000e+02	1.947170e-02	1.371798e-04	1.371798e-04
1.720000e+02	1.740000e+02	8.907165e-02	2.932377e-04	2.932377e-04
1.740000e+02	1.760000e+02	2.809704e-02	1.648084e-04	1.648084e-04
1.760000e+02	1.780000e+02	9.373650e-03	9.513247e-05	9.513247e-05
1.780000e+02	1.800000e+02	6.445675e-03	7.886148e-05	7.886148e-05
1.800000e+02	1.820000e+02	5.555185e-03	7.331011e-05	7.331011e-05
1.820000e+02	1.840000e+02	5.361210e-03	7.190793e-05	7.190793e-05
1.840000e+02	1.860000e+02	5.238185e-03	7.108398e-05	7.108398e-05
1.860000e+02	1.880000e+02	5.240290e-03	7.107770e-05	7.107770e-05
1.880000e+02	1.900000e+02	5.286180e-03	7.139657e-05	7.139657e-05
1.900000e+02	1.920000e+02	5.389520e-03	7.208074e-05	7.208074e-05
1.920000e+02	1.940000e+02	5.410935e-03	7.222577e-05	7.222577e-05
1.940000e+02	1.960000e+02	5.565720e-03	7.329727e-05	7.329727e-05
1.960000e+02	1.980000e+02	5.456280e-03	7.256283e-05	7.256283e-05
1.980000e+02	2.000000e+02	5.518885e-03	7.298517e-05	7.298517e-05
2.000000e+02	2.020000e+02	5.409565e-03	7.221246e-05	7.221246e-05
2.020000e+02	2.040000e+02	5.224260e-03	7.096245e-05	7.096245e-05
2.040000e+02	2.060000e+02	5.331550e-03	7.169128e-05	7.169128e-05
2.060000e+02	2.080000e+02	5.342175e-03	7.177841e-05	7.177841e-05
2.080000e+02	2.100000e+02	5.331265e-03	7.168677e-05	7.168677e-05
2.100000e+02	2.120000e+02	5.294940e-03	7.145773e-05	7.145773e-05
2.120000e+02	2.140000e+02	5.354670e-03	7.185416e-05	7.185416e-05
2.140000e+02	2.160000e+02	5.277710e-03	7.144906e-05	7.144906e-05
2.160000e+02	2.180000e+02	5.208720e-03	7.094355e-05	7.094355e-05
2.180000e+02	2.200000e+02	5.195225e-03	7.099040e-05	7.099040e-05
2.200000e+02	2.220000e+02	5.099430e-03	7.011398e-05	7.011398e-05
2.220000e+02	2.240000e+02	4.978591e-03	6.929742e-05	6.929742e-05
2.240000e+02	2.260000e+02	5.004410e-03	6.948798e-05	6.948798e-05
2.260000e+02	2.280000e+02	4.955779e-03	6.911917e-05	6.911917e-05
2.280000e+02	2.300000e+02	4.931347e-03	6.894563e-05	6.894563e-05
2.300000e+02	2.320000e+02	4.834491e-03	6.833191e-05	6.833191e-05
2.320000e+02	2.340000e+02	4.850802e-03	6.845623e-05	6.845623e-05
2.340000e+02	2.360000e+02	4.808487e-03	6.808816e-05	6.808816e-05
2.360000e+02	2.380000e+02	4.730502e-03	6.752363e-05	6.752363e-05
2.380000e+02	2.400000e+02	4.734581e-03	6.762540e-05	6.762540e-05
2.400000e+02	2.420000e+02	4.678567e-03	6.716402e-05	6.716402e-05
2.420000e+02	2.440000e+02	4.667755e-03	6.711179e-05	6.711179e-05
2.440000e+02	2.460000e+02	4.524027e-03	6.604216e-05	6.604216e-05
2.460000e+02	2.480000e+02	4.535852e-03	6.622513e-05	6.622513e-05
2.480000e+02	2.500000e+02	4.451063e-03	6.555908e-05	6.555908e-05
2.500000e+02	2.520000e+02	4.500960e-03	6.586380e-05	6.586380e-05
2.520000e+02	2.540000e+02	4.429647e-03	6.535421e-05	6.535421e-05
2.540000e+02	2.560000e+02	4.350583e-03	6.480293e-05	6.480293e-05
2.560000e+02	2.580000e+02	4.384435e-03	6.510067e-05	6.510067e-05
2.580000e+02	2.600000e+02	4.329219e-03	6.460356e-05	6.460356e-05
2.600000e+02	2.620000e+02	4.212826e-03	6.397673e-05	6.397673e-05
2.620000e+02	2.640000e+02	4.155438e-03	6.333909e-05	6.333909e-05
2.640000e+02	2.660000e+02	4.148498e-03	6.332586e-05	6.332586e-05
2.660000e+02	2.680000e+02	4.109972e-03	6.306134e-05	6.306134e-05
2.680000e+02	2.700000e+02	4.050042e-03	6.250462e-05	6.250462e-05
2.700000e+02	2.720000e+02	3.981282e-03	6.197183e-05	6.197183e-05
2.720000e+02	2.740000e+02	3.980076e-03	6.219407e-05	6.219407e-05
2.740000e+02	2.760000e+02	3.909162e-03	6.145991e-05	6.145991e-05
2.760000e+02	2.780000e+02	4.011397e-03	6.219124e-05	6.219124e-05
2.780000e+02	2.800000e+02	3.925177e-03	6.151417e-05	6.151417e-05
2.800000e+02	2.820000e+02	3.856893e-03	6.097963e-05	6.097963e-05
2.820000e+02	2.840000e+02	3.826289e-03	6.080732e-05	6.080732e-05
2.840000e+02	2.860000e+02	3.775015e-03	6.033973e-05	6.033973e-05
2.860000e+02	2.880000e+02	3.627152e-03	5.916350e-05	5.916350e-05
2.880000e+02	2.900000e+02	3.725973e-03	5.997193e-05	5.997193e-05
2.900000e+02	2.920000e+02	3.764680e-03	6.026921e-05	6.026921e-05
2.920000e+02	2.940000e+02	3.719300e-03	5.987201e-05	5.987201e-05
2.940000e+02	2.960000e+02	3.677437e-03	5.954045e-05	5.954045e-05
2.960000e+02	2.980000e+02	3.595130e-03	5.902523e-05	5.902523e-05
2.980000e+02	3.000000e+02	3.573987e-03	5.878860e-05	5.878860e-05
3.000000e+02	3.020000e+02	3.466464e-03	5.780789e-05	5.780789e-05
3.020000e+02	3.040000e+02	3.487494e-03	5.798198e-05	5.798198e-05
3.040000e+02	3.060000e+02	3.528468e-03	5.831580e-05	5.831580e-05
3.060000e+02	3.080000e+02	3.451002e-03	5.779271e-05	5.779271e-05
3.080000e+02	3.100000e+02	3.252224e-03	5.599089e-05	5.599089e-05
3.100000e+02	3.120000e+02	3.445283e-03	5.763239e-05	5.763239e-05
3.120000e+02	3.140000e+02	3.293532e-03	5.644187e-05	5.644187e-05
3.140000e+02	3.160000e+02	3.385907e-03	5.712633e-05	5.712633e-05
3.160000e+02	3.180000e+02	3.234793e-03	5.583946e-05	5.583946e-05
3.180000e+02	3.200000e+02	3.268978e-03	5.620282e-05	5.620282e-05
3.200000e+02	3.220000e+02	3.221016e-03	5.571725e-05	5.571725e-05
3.220000e+02	3.240000e+02	3.144921e-03	5.505559e-05	5.505559e-05
3.240000e+02	3.260000e+02	3.121799e-03	5.486654e-05	5.486654e-05
3.260000e+02	3.280000e+02	3.055963e-03	5.435775e-05	5.435775e-05
3.280000e+02	3.300000e+02	3.050424e-03	5.422172e-05	5.422172e-05
3.300000e+02	3.320000e+02	3.090829e-03	5.468078e-05	5.468078e-05
3.320000e+02	3.340000e+02	3.004335e-03	5.381238e-05	5.381238e-05
3.340000e+02	3.360000e+02	3.101077e-03	5.471195e-05	5.471195e-05
3.360000e+02	3.380000e+02	3.010847e-03	5.388332e-05	5.388332e-05
3.380000e+02	3.400000e+02	2.902391e-03	5.298608e-05	5.298608e-05
3.400000e+02	3.420000e+02	2.871157e-03	5.260435e-05	5.260435e-05
3.420000e+02	3.440000e+02	2.875055e-03	5.265237e-05	5.265237e-05
3.440000e+02	3.460000e+02	2.847633e-03	5.239542e-05	5.239542e-05
3.460000e+02	3.480000e+02	2.874398e-03	5.263789e-05	5.263789e-05
3.480000e+02	3.500000e+02	2.738542e-03	5.138001e-05	5.138001e-05
3.500000e+02	3.520000e+02	2.734656e-03	5.134311e-05	5.134311e-05
3.520000e+02	3.540000e+02	2.673832e-03	5.076729e-05	5.076729e-05
3.540000e+02	3.560000e+02	2.701599e-03	5.105617e-05	5.105617e-05
3.560000e+02	3.580000e+02	2.636090e-03	5.042638e-05	5.042638e-05
3.580000e+02	3.600000e+02	2.698141e-03	5.100042e-05	5.100042e-05
3.600000e+02	3.620000e+02	2.553692e-03	4.961832e-05	4.961832e-05
3.620000e+02	3.640000e+02	2.640813e-03	5.048685e-05	5.048685e-05
3.640000e+02	3.660000e+02	2.538198e-03	4.949672e-05	4.949672e-05
3.660000e+02	3.680000e+02	2.537796e-03	4.945752e-05	4.945752e-05
3.680000e+02	3.700000e+02	2.570815e-03	4.979520e-05	4.979520e-05
3.700000e+02	3.720000e+02	2.520865e-03	4.931857e-05	4.931857e-05
3.720000e+02	3.740000e+02	2.481869e-03	4.900883e-05	4.900883e-05
3.740000e+02	3.760000e+02	2.410697e-03	4.820458e-05	4.820458e-05
3.760000e+02	3.780000e+02	2.465656e-03	4.876599e-05	4.876599e-05
3.780000e+02	3.800000e+02	2.403715e-03	4.813208e-05	4.813208e-05
3.800000e+02	3.820000e+02	2.384258e-03	4.796649e-05	4.796649e-05
3.820000e+02	3.840000e+02	2.430664e-03	4.844562e-05	4.844562e-05
3.840000e+02	3.860000e+02	2.321791e-03	4.730476e-05	4.730476e-05
3.860000e+02	3.880000e+02	2.369581e-03	4.781792e-05	4.781792e-05
3.880000e+02	3.900000e+02	2.323230e-03	4.732527e-05	4.732527e-05
3.900000e+02	3.920000e+02	2.296015e-03	4.704440e-05	4.704440e-05
3.920000e+02	3.940000e+02	2.256249e-03	4.664722e-05	4.664722e-05
3.940000e+02	3.960000e+02	2.282372e-03	4.691634e-05	4.691634e-05
3.960000e+02	3.980000e+02	2.204263e-03	4.610642e-05	4.610642e-05
3.980000e+02	4.000000e+02	2.127341e-03	4.528348e-05	4.528348e-05
4.000000e+02	4.020000e+02	2.184009e-03	4.588013e-05	4.588013e-05
4.020000e+02	4.040000e+02	2.168654e-03	4.571936e-05	4.571936e-05
4.040000e+02	4.060000e+02	2.067064e-03	4.464511e-05	4.464511e-05
4.060000e+02	4.080000e+02	2.085992e-03	4.484314e-05	4.484314e-05
4.080000e+02	4.100000e+02	2.141588e-03	4.552836e-05	4.552836e-05
4.100000e+02	4.120000e+02	2.048072e-03	4.442893e-05	4.442893e-05
4.120000e+02	4.140000e+02	2.064611e-03	4.460988e-05	4.460988e-05
4.140000e+02	4.160000e+02	2.022727e-03	4.418148e-05	4.418148e-05
4.160000e+02	4.180000e+02	1.998919e-03	4.389255e-05	4.389255e-05
4.180000e+02	4.200000e+02	1.981570e-03	4.370166e-05	4.370166e-05
4.200000e+02	4.220000e+02	1.902527e-03	4.283569e-05	4.283569e-05
4.220000e+02	4.240000e+02	1.935522e-03	4.323819e-05	4.323819e-05
4.240000e+02	4.260000e+02	1.966701e-03	4.372264e-05	4.372264e-05
4.260000e+02	4.280000e+02	1.893865e-03	4.272359e-05	4.272359e-05
4.280000e+02	4.300000e+02	1.965735e-03	4.353590e-05	4.353590e-05
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=7.79321346916049994e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.300000e+02	1.320000e+02	1.952224e-03	4.333154e-05	4.333154e-05
1.320000e+02	1.340000e+02	1.926782e-03	4.304168e-05	4.304168e-05
1.340000e+02	1.360000e+02	2.143025e-03	4.540927e-05	4.540927e-05
1.360000e+02	1.380000e+02	2.304183e-03	4.714677e-05	4.714677e-05
1.380000e+02	1.400000e+02	2.334950e-03	4.738966e-05	4.738966e-05
1.400000e+02	1.420000e+02	2.439997e-03	4.843335e-05	4.843335e-05
1.420000e+02	1.440000e+02	2.575140e-03	4.976423e-05	4.976423e-05
1.440000e+02	1.460000e+02	2.694768e-03	5.091797e-05	5.091797e-05
1.460000e+02	1.480000e+02	2.837880e-03	5.223191e-05	5.223191e-05
1.480000e+02	1.500000e+02	2.958954e-03	5.336239e-05	5.336239e-05
1.500000e+02	1.520000e+02	3.034955e-03	5.401507e-05	5.401507e-05
1.520000e+02	1.540000e+02	3.139389e-03	5.494315e-05	5.494315e-05
1.540000e+02	1.560000e+02	3.331048e-03	5.658865e-05	5.658865e-05
1.560000e+02	1.580000e+02	3.438602e-03	5.750652e-05	5.750652e-05
1.580000e+02	1.600000e+02	3.669246e-03	5.967772e-05	5.967772e-05
1.600000e+02	1.620000e+02	3.768570e-03	6.019138e-05	6.019138e-05
1.620000e+02	1.640000e+02	4.054144e-03	6.261723e-05	6.261723e-05
1.640000e+02	1.660000e+02	4.599273e-03	6.657103e-05	6.657103e-05
1.660000e+02	1.680000e+02	5.446015e-03	7.267408e-05	7.267408e-05
1.680000e+02	1.700000e+02	7.863160e-03	8.698733e-05	8.698733e-05
1.700000e+02	1.720000e+02	1.925900e-02	1.363456e-04	1.363456e-04
1.720000e+02	1.740000e+02	8.898435e-02	2.936411e-04	2.936411e-04
1.740000e+02	1.760000e+02	2.785291e-02	1.637537e-04	1.637537e-04
1.760000e+02	1.780000e+02	9.437430e-03	9.530218e-05	9.530218e-05
1.780000e+02	1.800000e+02	6.467140e-03	7.890086e-05	7.890086e-05
1.800000e+02	1.820000e+02	5.547005e-03	7.304339e-05	7.304339e-05
1.820000e+02	1.840000e+02	5.375055e-03	7.228174e-05	7.228174e-05
1.840000e+02	1.860000e+02	5.377455e-03	7.193560e-05	7.193560e-05
1.860000e+02	1.880000e+02	5.331000e-03	7.160464e-05	7.160464e-05
1.880000e+02	1.900000e+02	5.320665e-03	7.224412e-05	7.224412e-05
1.900000e+02	1.920000e+02	5.345840e-03	7.173559e-05	7.173559e-05
1.920000e+02	1.940000e+02	5.395270e-03	7.202034e-05	7.202034e-05
1.940000e+02	1.960000e+02	5.498310e-03	7.271709e-05	7.271709e-05
1.960000e+02	1.980000e+02	5.418750e-03	7.231590e-05	7.231590e-05
1.980000e+02	2.000000e+02	5.336645e-03	7.164707e-05	7.164707e-05
2.000000e+02	2.020000e+02	5.379695e-03	7.197107e-05	7.197107e-05
2.020000e+02	2.040000e+02	5.457255e-03	7.245173e-05	7.245173e-05
2.040000e+02	2.060000e+02	5.440455e-03	7.233944e-05	7.233944e-05
2.060000e+02	2.080000e+02	5.339370e-03	7.234978e-05	7.234978e-05
2.080000e+02	2.100000e+02	5.269385e-03	7.118516e-05	7.118516e-05
2.100000e+02	2.120000e+02	5.334595e-03	7.179479e-05	7.179479e-05
2.120000e+02	2.140000e+02	5.364885e-03	7.183538e-05	7.183538e-05
2.140000e+02	2.160000e+02	5.182835e-03	7.294961e-05	7.294961e-05
2.160000e+02	2.180000e+02	5.276125e-03	7.123212e-05	7.123212e-05
2.180000e+02	2.200000e+02	5.027715e-03	6.959783e-05	6.959783e-05
2.200000e+02	2.220000e+02	5.015400e-03	6.950444e-05	6.950444e-05
2.220000e+02	2.240000e+02	5.012815e-03	6.944563e-05	6.944563e-05
2.240000e+02	2.260000e+02	5.077275e-03	6.988650e-05	6.988650e-05
2.260000e+02	2.280000e+02	4.911958e-03	6.877207e-05	6.877207e-05
2.280000e+02	2.300000e+02	4.836611e-03	6.827104e-05	6.827104e-05
2.300000e+02	2.320000e+02	4.866441e-03	6.840892e-05	6.840892e-05
2.320000e+02	2.340000e+02	5.010665e-03	6.941518e-05	6.941518e-05
2.340000e+02	2.360000e+02	4.797808e-03	6.793534e-05	6.793534e-05
2.360000e+02	2.380000e+02	4.720254e-03	6.740363e-05	6.740363e-05
2.380000e+02	2.400000e+02	4.706053e-03	6.733970e-05	6.733970e-05
2.400000e+02	2.420000e+02	4.604182e-03	6.654331e-05	6.654331e-05
2.420000e+02	2.440000e+02	4.634748e-03	6.679716e-05	6.679716e-05
2.440000e+02	2.460000e+02	4.429720e-03	6.526417e-05	6.526417e-05
2.460000e+02	2.480000e+02	4.513494e-03	6.589638e-05	6.589638e-05
2.480000e+02	2.500000e+02	4.489979e-03	6.570382e-05	6.570382e-05
2.500000e+02	2.520000e+02	4.504343e-03	6.580847e-05	6.580847e-05
2.520000e+02	2.540000e+02	4.486394e-03	6.569102e-05	6.569102e-05
2.540000e+02	2.560000e+02	4.410873e-03	6.513029e-05	6.513029e-05
2.560000e+02	2.580000e+02	4.366904e-03	6.479716e-05	6.479716e-05
2.580000e+02	2.600000e+02	4.292295e-03	6.424500e-05	6.424500e-05
2.600000e+02	2.620000e+02	4.267550e-03	6.441892e-05	6.441892e-05
2.620000e+02	2.640000e+02	4.178492e-03	6.339886e-05	6.339886e-05
2.640000e+02	2.660000e+02	4.264615e-03	6.403993e-05	6.403993e-05
2.660000e+02	2.680000e+02	4.021620e-03	6.220322e-05	6.220322e-05
2.680000e+02	2.700000e+02	4.097382e-03	6.276259e-05	6.276259e-05
2.700000e+02	2.720000e+02	4.061457e-03	6.249358e-05	6.249358e-05
2.720000e+02	2.740000e+02	3.949083e-03	6.162506e-05	6.162506e-05
2.740000e+02	2.760000e+02	3.978500e-03	6.184848e-05	6.184848e-05
2.760000e+02	2.780000e+02	3.999054e-03	6.208104e-05	6.208104e-05
2.780000e+02	2.800000e+02	3.971302e-03	6.178817e-05	6.178817e-05
2.800000e+02	2.820000e+02	3.969912e-03	6.179496e-05	6.179496e-05
2.820000e+02	2.840000e+02	3.914290e-03	6.139691e-05	6.139691e-05
2.840000e+02	2.860000e+02	3.737656e-03	5.998712e-05	5.998712e-05
2.860000e+02	2.880000e+02	3.708853e-03	5.972127e-05	5.972127e-05
2.880000e+02	2.900000e+02	3.699515e-03	5.970377e-05	5.970377e-05
2.900000e+02	2.920000e+02	3.673298e-03	5.943745e-05	5.943745e-05
2.920000e+02	2.940000e+02	3.654499e-03	5.932375e-05	5.932375e-05
2.940000e+02	2.960000e+02	3.685258e-03	5.952556e-05	5.952556e-05
2.960000e+02	2.980000e+02	3.537242e-03	5.831908e-05	5.831908e-05
2.980000e+02	3.000000e+02	3.678444e-03	5.948451e-05	5.948451e-05
3.000000e+02	3.020000e+02	3.444855e-03	5.756659e-05	5.756659e-05
3.020000e+02	3.040000e+02	3.394581e-03	5.712650e-05	5.712650e-05
3.040000e+02	3.060000e+02	3.500224e-03	5.803176e-05	5.803176e-05
3.060000e+02	3.080000e+02	3.364570e-03	5.688207e-05	5.688207e-05
3.080000e+02	3.100000e+02	3.336666e-03	5.666068e-05	5.666068e-05
3.100000e+02	3.120000e+02	3.431425e-03	5.746308e-05	5.746308e-05
3.120000e+02	3.140000e+02	3.315262e-03	5.646007e-05	5.646007e-05
3.140000e+02	3.160000e+02	3.339907e-03	5.666597e-05	5.666597e-05
3.160000e+02	3.180000e+02	3.424092e-03	5.756084e-05	5.756084e-05
3.180000e+02	3.200000e+02	3.124119e-03	5.487659e-05	5.487659e-05
3.200000e+02	3.220000e+02	3.177258e-03	5.542195e-05	5.542195e-05
3.220000e+02	3.240000e+02	3.207148e-03	5.553810e-05	5.553810e-05
3.240000e+02	3.260000e+02	3.156712e-03	5.511202e-05	5.511202e-05
3.260000e+02	3.280000e+02	3.111145e-03	5.486009e-05	5.486009e-05
3.280000e+02	3.300000e+02	3.065273e-03	5.434156e-05	5.434156e-05
3.300000e+02	3.320000e+02	3.013617e-03	5.383528e-05	5.383528e-05
3.320000e+02	3.340000e+02	3.041109e-03	5.407393e-05	5.407393e-05
3.340000e+02	3.360000e+02	3.040185e-03	5.409057e-05	5.409057e-05
3.360000e+02	3.380000e+02	2.952207e-03	5.328377e-05	5.328377e-05
3.380000e+02	3.400000e+02	3.014677e-03	5.386817e-05	5.386817e-05
3.400000e+02	3.420000e+02	3.004729e-03	5.416334e-05	5.416334e-05
3.420000e+02	3.440000e+02	2.928420e-03	5.311210e-05	5.311210e-05
3.440000e+02	3.460000e+02	2.856790e-03	5.246651e-05	5.246651e-05
3.460000e+02	3.480000e+02	2.813957e-03	5.201243e-05	5.201243e-05
3.480000e+02	3.500000e+02	2.887150e-03	5.268612e-05	5.268612e-05
3.500000e+02	3.520000e+02	2.750258e-03	5.145083e-05	5.145083e-05
3.520000e+02	3.540000e+02	2.719283e-03	5.117807e-05	5.117807e-05
3.540000e+02	3.560000e+02	2.681404e-03	5.127453e-05	5.127453e-05
3.560000e+02	3.580000e+02	2.597901e-03	5.001007e-05	5.001007e-05
3.580000e+02	3.600000e+02	2.678867e-03	5.075397e-05	5.075397e-05
3.600000e+02	3.620000e+02	2.611311e-03	5.012048e-05	5.012048e-05
3.620000e+02	3.640000e+02	2.576281e-03	4.993396e-05	4.993396e-05
3.640000e+02	3.660000e+02	2.618571e-03	5.018531e-05	5.018531e-05
3.660000e+02	3.680000e+02	2.592312e-03	4.992744e-05	4.992744e-05
3.680000e+02	3.700000e+02	2.448878e-03	4.852438e-05	4.852438e-05
3.700000e+02	3.720000e+02	2.533058e-03	4.950650e-05	4.950650e-05
3.720000e+02	3.740000e+02	2.444733e-03	4.849247e-05	4.849247e-05
3.740000e+02	3.760000e+02	2.397539e-03	4.802253e-05	4.802253e-05
3.760000e+02	3.780000e+02	2.458706e-03	4.862413e-05	4.862413e-05
3.780000e+02	3.800000e+02	2.327153e-03	4.737066e-05	4.737066e-05
3.800000e+02	3.820000e+02	2.405084e-03	4.813994e-05	4.813994e-05
3.820000e+02	3.840000e+02	2.418493e-03	4.855316e-05	4.855316e-05
3.840000e+02	3.860000e+02	2.367324e-03	4.777614e-05	4.777614e-05
3.860000e+02	3.880000e+02	2.251079e-03	4.684113e-05	4.684113e-05
3.880000e+02	3.900000e+02	2.308661e-03	4.714740e-05	4.714740e-05
3.900000e+02	3.920000e+02	2.229351e-03	4.629436e-05	4.629436e-05
3.920000e+02	3.940000e+02	2.266312e-03	4.668238e-05	4.668238e-05
3.940000e+02	3.960000e+02	2.216930e-03	4.616603e-05	4.616603e-05
3.960000e+02	3.980000e+02	2.214013e-03	4.613530e-05	4.613530e-05
3.980000e+02	4.000000e+02	2.159304e-03	4.567130e-05	4.567130e-05
4.000000e+02	4.020000e+02	2.173491e-03	4.572250e-05	4.572250e-05
4.020000e+02	4.040000e+02	2.147011e-03	4.547420e-05	4.547420e-05
4.040000e+02	4.060000e+02	2.185652e-03	4.587739e-05	4.587739e-05
4.060000e+02	4.080000e+02	2.052621e-03	4.442349e-05	4.442349e-05
4.080000e+02	4.100000e+02	2.110619e-03	4.505113e-05	4.505113e-05
4.100000e+02	4.120000e+02	2.030860e-03	4.421090e-05	4.421090e-05
4.120000e+02	4.140000e+02	2.054649e-03	4.444683e-05	4.444683e-05
4.140000e+02	4.160000e+02	2.056622e-03	4.446925e-05	4.446925e-05
4.160000e+02	4.180000e+02	2.076848e-03	4.468759e-05	4.468759e-05
4.180000e+02	4.200000e+02	2.040387e-03	4.436788e-05	4.436788e-05
4.200000e+02	4.220000e+02	2.008324e-03	4.394054e-05	4.394054e-05
4.220000e+02	4.240000e+02	1.948504e-03	4.329402e-05	4.329402e-05
4.240000e+02	4.260000e+02	1.941910e-03	4.320693e-05	4.320693e-05
4.260000e+02	4.280000e+02	1.883536e-03	4.257949e-05	4.257949e-05
4.280000e+02	4.300000e+02	1.868818e-03	4.243847e-05	4.243847e-05
# END HISTO1D



==> figures/lhc/ttbar+jets/onelep_t_mass_W_cut.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_t_mass_W_cut
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_t_mass_W_cut
Title=Mass distribution for reconstructed top after $m_W$ cut
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut
LogY=0
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut
XLabel=$m$ [GeV]
LegendAlign=r
YLabel=$\mathrm{d}\sigma/\mathrm{d}m$ [pb GeV$^{-1}$]
Legend=1
# END PLOT


# BEGIN SPECIAL /MC_TTBAR/onelep_t_mass_W_cut
Location=MainPlot
\rput[tr]{0}(1.,1.1){$(N_\ell = 1)$}
# END SPECIAL

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/Sherpa.yoda/MC_TTBAR/onelep_t_mass_W_cut
ScaledBy=2.29646802872711560e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.300000e+02	1.320000e+02	2.371783e-04	8.564012e-06	8.564012e-06
1.320000e+02	1.340000e+02	2.433629e-04	8.674950e-06	8.674950e-06
1.340000e+02	1.360000e+02	2.619166e-04	8.999561e-06	8.999561e-06
1.360000e+02	1.380000e+02	2.928395e-04	9.516004e-06	9.516004e-06
1.380000e+02	1.400000e+02	3.048993e-04	9.709974e-06	9.709974e-06
1.400000e+02	1.420000e+02	3.382960e-04	1.022794e-05	1.022794e-05
1.420000e+02	1.440000e+02	3.460268e-04	1.034415e-05	1.034415e-05
1.440000e+02	1.460000e+02	3.800419e-04	1.084065e-05	1.084065e-05
1.460000e+02	1.480000e+02	3.834434e-04	1.088906e-05	1.088906e-05
1.480000e+02	1.500000e+02	4.282815e-04	1.150812e-05	1.150812e-05
1.500000e+02	1.520000e+02	4.592044e-04	1.191634e-05	1.191634e-05
1.520000e+02	1.540000e+02	5.031150e-04	1.247307e-05	1.247307e-05
1.540000e+02	1.560000e+02	5.293995e-04	1.279474e-05	1.279474e-05
1.560000e+02	1.580000e+02	5.794945e-04	1.338642e-05	1.338642e-05
1.580000e+02	1.600000e+02	6.549460e-04	1.423123e-05	1.423123e-05
1.600000e+02	1.620000e+02	6.803030e-04	1.450411e-05	1.450411e-05
1.620000e+02	1.640000e+02	7.702885e-04	1.543357e-05	1.543357e-05
1.640000e+02	1.660000e+02	9.165535e-04	1.683522e-05	1.683522e-05
1.660000e+02	1.680000e+02	1.039317e-03	1.792726e-05	1.792726e-05
1.680000e+02	1.700000e+02	1.283298e-03	1.992066e-05	1.992066e-05
1.700000e+02	1.720000e+02	1.530991e-03	2.175835e-05	2.175835e-05
1.720000e+02	1.740000e+02	1.691789e-03	2.287246e-05	2.287246e-05
1.740000e+02	1.760000e+02	1.416267e-03	2.092726e-05	2.092726e-05
1.760000e+02	1.780000e+02	1.054470e-03	1.805746e-05	1.805746e-05
1.780000e+02	1.800000e+02	7.795650e-04	1.552623e-05	1.552623e-05
1.800000e+02	1.820000e+02	6.407215e-04	1.407585e-05	1.407585e-05
1.820000e+02	1.840000e+02	5.383670e-04	1.290265e-05	1.290265e-05
1.840000e+02	1.860000e+02	5.012595e-04	1.245005e-05	1.245005e-05
1.860000e+02	1.880000e+02	4.728105e-04	1.209159e-05	1.209159e-05
1.880000e+02	1.900000e+02	4.292092e-04	1.152058e-05	1.152058e-05
1.900000e+02	1.920000e+02	4.369400e-04	1.162387e-05	1.162387e-05
1.920000e+02	1.940000e+02	4.125109e-04	1.129425e-05	1.129425e-05
1.940000e+02	1.960000e+02	3.766404e-04	1.079203e-05	1.079203e-05
1.960000e+02	1.980000e+02	3.726204e-04	1.073429e-05	1.073429e-05
1.980000e+02	2.000000e+02	4.035432e-04	1.117081e-05	1.117081e-05
2.000000e+02	2.020000e+02	3.778773e-04	1.080974e-05	1.080974e-05
2.020000e+02	2.040000e+02	3.624159e-04	1.058628e-05	1.058628e-05
2.040000e+02	2.060000e+02	3.658174e-04	1.063584e-05	1.063584e-05
2.060000e+02	2.080000e+02	3.324207e-04	1.013874e-05	1.013874e-05
2.080000e+02	2.100000e+02	3.466452e-04	1.035339e-05	1.035339e-05
2.100000e+02	2.120000e+02	3.549944e-04	1.047733e-05	1.047733e-05
2.120000e+02	2.140000e+02	3.203608e-04	9.953125e-06	9.953125e-06
2.140000e+02	2.160000e+02	3.277823e-04	1.006775e-05	1.006775e-05
2.160000e+02	2.180000e+02	3.336576e-04	1.015758e-05	1.015758e-05
2.180000e+02	2.200000e+02	3.002610e-04	9.635832e-06	9.635832e-06
2.200000e+02	2.220000e+02	3.039716e-04	9.695191e-06	9.695191e-06
2.220000e+02	2.240000e+02	2.928395e-04	9.516004e-06	9.516004e-06
2.240000e+02	2.260000e+02	2.847995e-04	9.384463e-06	9.384463e-06
2.260000e+02	2.280000e+02	2.940764e-04	9.536079e-06	9.536079e-06
2.280000e+02	2.300000e+02	2.804703e-04	9.312863e-06	9.312863e-06
2.300000e+02	2.320000e+02	2.888195e-04	9.450462e-06	9.450462e-06
2.320000e+02	2.340000e+02	2.718119e-04	9.167988e-06	9.167988e-06
2.340000e+02	2.360000e+02	2.560413e-04	8.898049e-06	8.898049e-06
2.360000e+02	2.380000e+02	2.628443e-04	9.015484e-06	9.015484e-06
2.380000e+02	2.400000e+02	2.575874e-04	8.924874e-06	8.924874e-06
2.400000e+02	2.420000e+02	2.507844e-04	8.806231e-06	8.806231e-06
2.420000e+02	2.440000e+02	2.452182e-04	8.707956e-06	8.707956e-06
2.440000e+02	2.460000e+02	2.690289e-04	9.120932e-06	9.120932e-06
2.460000e+02	2.480000e+02	2.541859e-04	8.865750e-06	8.865750e-06
2.480000e+02	2.500000e+02	2.582058e-04	8.935582e-06	8.935582e-06
2.500000e+02	2.520000e+02	2.241907e-04	8.326234e-06	8.326234e-06
2.520000e+02	2.540000e+02	2.269738e-04	8.377755e-06	8.377755e-06
2.540000e+02	2.560000e+02	2.322306e-04	8.474217e-06	8.474217e-06
2.560000e+02	2.580000e+02	2.235723e-04	8.314741e-06	8.314741e-06
2.580000e+02	2.600000e+02	2.192431e-04	8.233846e-06	8.233846e-06
2.600000e+02	2.620000e+02	2.121308e-04	8.099191e-06	8.099191e-06
2.620000e+02	2.640000e+02	2.254276e-04	8.349171e-06	8.349171e-06
2.640000e+02	2.660000e+02	2.173877e-04	8.198931e-06	8.198931e-06
2.660000e+02	2.680000e+02	2.074923e-04	8.010154e-06	8.010154e-06
2.680000e+02	2.700000e+02	2.062554e-04	7.986243e-06	7.986243e-06
2.700000e+02	2.720000e+02	1.985248e-04	7.835147e-06	7.835147e-06
2.720000e+02	2.740000e+02	1.929586e-04	7.724527e-06	7.724527e-06
2.740000e+02	2.760000e+02	2.093478e-04	8.045887e-06	8.045887e-06
2.760000e+02	2.780000e+02	1.975971e-04	7.816818e-06	7.816818e-06
2.780000e+02	2.800000e+02	1.941956e-04	7.749245e-06	7.749245e-06
2.800000e+02	2.820000e+02	1.784249e-04	7.427925e-06	7.427925e-06
2.820000e+02	2.840000e+02	1.873925e-04	7.612301e-06	7.612301e-06
2.840000e+02	2.860000e+02	1.672926e-04	7.192473e-06	7.192473e-06
2.860000e+02	2.880000e+02	1.778064e-04	7.415040e-06	7.415040e-06
2.880000e+02	2.900000e+02	1.771880e-04	7.402133e-06	7.402133e-06
2.900000e+02	2.920000e+02	1.589435e-04	7.010697e-06	7.010697e-06
2.920000e+02	2.940000e+02	1.614173e-04	7.065044e-06	7.065044e-06
2.940000e+02	2.960000e+02	1.620358e-04	7.078564e-06	7.078564e-06
2.960000e+02	2.980000e+02	1.688388e-04	7.225633e-06	7.225633e-06
2.980000e+02	3.000000e+02	1.642003e-04	7.125689e-06	7.125689e-06
3.000000e+02	3.020000e+02	1.484297e-04	6.774858e-06	6.774858e-06
3.020000e+02	3.040000e+02	1.570881e-04	6.969657e-06	6.969657e-06
3.040000e+02	3.060000e+02	1.521405e-04	6.859021e-06	6.859021e-06
3.060000e+02	3.080000e+02	1.577065e-04	6.983364e-06	6.983364e-06
3.080000e+02	3.100000e+02	1.505943e-04	6.824079e-06	6.824079e-06
3.100000e+02	3.120000e+02	1.311129e-04	6.367405e-06	6.367405e-06
3.120000e+02	3.140000e+02	1.382252e-04	6.537826e-06	6.537826e-06
3.140000e+02	3.160000e+02	1.283298e-04	6.299464e-06	6.299464e-06
3.160000e+02	3.180000e+02	1.413175e-04	6.610552e-06	6.610552e-06
3.180000e+02	3.200000e+02	1.385344e-04	6.545136e-06	6.545136e-06
3.200000e+02	3.220000e+02	1.354421e-04	6.471675e-06	6.471675e-06
3.220000e+02	3.240000e+02	1.391528e-04	6.559728e-06	6.559728e-06
3.240000e+02	3.260000e+02	1.230730e-04	6.169090e-06	6.169090e-06
3.260000e+02	3.280000e+02	1.224545e-04	6.153570e-06	6.153570e-06
3.280000e+02	3.300000e+02	1.230730e-04	6.169090e-06	6.169090e-06
3.300000e+02	3.320000e+02	1.289483e-04	6.314626e-06	6.314626e-06
3.320000e+02	3.340000e+02	1.236915e-04	6.184572e-06	6.184572e-06
3.340000e+02	3.360000e+02	1.159607e-04	5.988186e-06	5.988186e-06
3.360000e+02	3.380000e+02	1.175069e-04	6.027974e-06	6.027974e-06
3.380000e+02	3.400000e+02	1.218360e-04	6.138011e-06	6.138011e-06
3.400000e+02	3.420000e+02	1.110131e-04	5.859044e-06	5.859044e-06
3.420000e+02	3.440000e+02	1.023546e-04	5.625920e-06	5.625920e-06
3.440000e+02	3.460000e+02	1.097761e-04	5.826313e-06	5.826313e-06
3.460000e+02	3.480000e+02	1.113223e-04	5.867199e-06	5.867199e-06
3.480000e+02	3.500000e+02	1.039008e-04	5.668254e-06	5.668254e-06
3.500000e+02	3.520000e+02	1.032824e-04	5.651358e-06	5.651358e-06
3.520000e+02	3.540000e+02	1.076115e-04	5.768583e-06	5.768583e-06
3.540000e+02	3.560000e+02	1.045192e-04	5.685099e-06	5.685099e-06
3.560000e+02	3.580000e+02	9.493315e-05	5.418122e-06	5.418122e-06
3.580000e+02	3.600000e+02	1.094669e-04	5.818101e-06	5.818101e-06
3.600000e+02	3.620000e+02	9.184090e-05	5.329149e-06	5.329149e-06
3.620000e+02	3.640000e+02	9.802545e-05	5.505658e-06	5.505658e-06
3.640000e+02	3.660000e+02	9.555165e-05	5.435743e-06	5.435743e-06
3.660000e+02	3.680000e+02	8.782090e-05	5.211211e-06	5.211211e-06
3.680000e+02	3.700000e+02	8.751170e-05	5.202028e-06	5.202028e-06
3.700000e+02	3.720000e+02	9.276855e-05	5.355997e-06	5.355997e-06
3.720000e+02	3.740000e+02	8.843935e-05	5.229529e-06	5.229529e-06
3.740000e+02	3.760000e+02	9.338705e-05	5.373818e-06	5.373818e-06
3.760000e+02	3.780000e+02	7.916250e-05	4.947657e-06	4.947657e-06
3.780000e+02	3.800000e+02	8.472865e-05	5.118642e-06	5.118642e-06
3.800000e+02	3.820000e+02	8.287325e-05	5.062290e-06	5.062290e-06
3.820000e+02	3.840000e+02	8.380095e-05	5.090545e-06	5.090545e-06
3.840000e+02	3.860000e+02	8.534710e-05	5.137290e-06	5.137290e-06
3.860000e+02	3.880000e+02	8.534710e-05	5.137290e-06	5.137290e-06
3.880000e+02	3.900000e+02	8.225480e-05	5.043364e-06	5.043364e-06
3.900000e+02	3.920000e+02	7.637945e-05	4.859908e-06	4.859908e-06
3.920000e+02	3.940000e+02	8.380095e-05	5.090545e-06	5.090545e-06
3.940000e+02	3.960000e+02	7.421485e-05	4.790548e-06	4.790548e-06
3.960000e+02	3.980000e+02	8.843935e-05	5.229529e-06	5.229529e-06
3.980000e+02	4.000000e+02	7.854405e-05	4.928292e-06	4.928292e-06
4.000000e+02	4.020000e+02	7.174105e-05	4.710029e-06	4.710029e-06
4.020000e+02	4.040000e+02	8.039945e-05	4.986161e-06	4.986161e-06
4.040000e+02	4.060000e+02	7.328715e-05	4.760513e-06	4.760513e-06
4.060000e+02	4.080000e+02	7.607025e-05	4.850060e-06	4.850060e-06
4.080000e+02	4.100000e+02	6.833950e-05	4.597013e-06	4.597013e-06
4.100000e+02	4.120000e+02	6.401030e-05	4.449024e-06	4.449024e-06
4.120000e+02	4.140000e+02	6.833950e-05	4.597013e-06	4.597013e-06
4.140000e+02	4.160000e+02	6.679335e-05	4.544713e-06	4.544713e-06
4.160000e+02	4.180000e+02	6.864875e-05	4.607402e-06	4.607402e-06
4.180000e+02	4.200000e+02	6.401030e-05	4.449024e-06	4.449024e-06
4.200000e+02	4.220000e+02	6.370110e-05	4.438265e-06	4.438265e-06
4.220000e+02	4.240000e+02	6.586570e-05	4.513042e-06	4.513042e-06
4.240000e+02	4.260000e+02	5.597035e-05	4.160245e-06	4.160245e-06
4.260000e+02	4.280000e+02	6.401030e-05	4.449024e-06	4.449024e-06
4.280000e+02	4.300000e+02	5.813495e-05	4.239928e-06	4.239928e-06
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_t_mass_W_cut
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/ttbar+jets/u_u__t_tb_g_u_u/Plots/ML.yoda/MC_TTBAR/onelep_t_mass_W_cut
ScaledBy=7.43584503332393121e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.300000e+02	1.320000e+02	2.258714e-04	8.413549e-06	8.413549e-06
1.320000e+02	1.340000e+02	2.563948e-04	9.222315e-06	9.222315e-06
1.340000e+02	1.360000e+02	2.736113e-04	9.402138e-06	9.402138e-06
1.360000e+02	1.380000e+02	2.749891e-04	9.196669e-06	9.196669e-06
1.380000e+02	1.400000e+02	3.026520e-04	9.783385e-06	9.783385e-06
1.400000e+02	1.420000e+02	3.202245e-04	1.013900e-05	1.013900e-05
1.420000e+02	1.440000e+02	3.539094e-04	1.069670e-05	1.069670e-05
1.440000e+02	1.460000e+02	3.747806e-04	1.082974e-05	1.082974e-05
1.460000e+02	1.480000e+02	4.142566e-04	1.131901e-05	1.131901e-05
1.480000e+02	1.500000e+02	4.372698e-04	1.338756e-05	1.338756e-05
1.500000e+02	1.520000e+02	4.673650e-04	1.217817e-05	1.217817e-05
1.520000e+02	1.540000e+02	4.958892e-04	1.264558e-05	1.264558e-05
1.540000e+02	1.560000e+02	5.223690e-04	1.286141e-05	1.286141e-05
1.560000e+02	1.580000e+02	5.948150e-04	1.512311e-05	1.512311e-05
1.580000e+02	1.600000e+02	6.287190e-04	1.427418e-05	1.427418e-05
1.600000e+02	1.620000e+02	7.006370e-04	1.494656e-05	1.494656e-05
1.620000e+02	1.640000e+02	7.953710e-04	1.589377e-05	1.589377e-05
1.640000e+02	1.660000e+02	8.952900e-04	1.681109e-05	1.681109e-05
1.660000e+02	1.680000e+02	1.065530e-03	1.855933e-05	1.855933e-05
1.680000e+02	1.700000e+02	1.303571e-03	2.056633e-05	2.056633e-05
1.700000e+02	1.720000e+02	1.532345e-03	2.253859e-05	2.253859e-05
1.720000e+02	1.740000e+02	1.675419e-03	2.305234e-05	2.305234e-05
1.740000e+02	1.760000e+02	1.434341e-03	2.142911e-05	2.142911e-05
1.760000e+02	1.780000e+02	1.086221e-03	3.259559e-05	3.259559e-05
1.780000e+02	1.800000e+02	7.896540e-04	1.576399e-05	1.576399e-05
1.800000e+02	1.820000e+02	6.291275e-04	1.401649e-05	1.401649e-05
1.820000e+02	1.840000e+02	5.653095e-04	1.330746e-05	1.330746e-05
1.840000e+02	1.860000e+02	5.390250e-04	1.329084e-05	1.329084e-05
1.860000e+02	1.880000e+02	4.615457e-04	1.191924e-05	1.191924e-05
1.880000e+02	1.900000e+02	4.383712e-04	1.164263e-05	1.164263e-05
1.900000e+02	1.920000e+02	4.143869e-04	1.144335e-05	1.144335e-05
1.920000e+02	1.940000e+02	3.983979e-04	1.130340e-05	1.130340e-05
1.940000e+02	1.960000e+02	4.035634e-04	1.115582e-05	1.115582e-05
1.960000e+02	1.980000e+02	3.932679e-04	1.142384e-05	1.142384e-05
1.980000e+02	2.000000e+02	3.750070e-04	1.077615e-05	1.077615e-05
2.000000e+02	2.020000e+02	3.616856e-04	2.354329e-05	2.354329e-05
2.020000e+02	2.040000e+02	3.875871e-04	1.111783e-05	1.111783e-05
2.040000e+02	2.060000e+02	3.580687e-04	1.052647e-05	1.052647e-05
2.060000e+02	2.080000e+02	3.689138e-04	1.076877e-05	1.076877e-05
2.080000e+02	2.100000e+02	3.331572e-04	1.044157e-05	1.044157e-05
2.100000e+02	2.120000e+02	3.306362e-04	1.015061e-05	1.015061e-05
2.120000e+02	2.140000e+02	3.290379e-04	1.132260e-05	1.132260e-05
2.140000e+02	2.160000e+02	3.333681e-04	1.016405e-05	1.016405e-05
2.160000e+02	2.180000e+02	3.241276e-04	1.026566e-05	1.026566e-05
2.180000e+02	2.200000e+02	3.109999e-04	9.789717e-06	9.789717e-06
2.200000e+02	2.220000e+02	2.955151e-04	9.584379e-06	9.584379e-06
2.220000e+02	2.240000e+02	2.994439e-04	9.633300e-06	9.633300e-06
2.240000e+02	2.260000e+02	3.040048e-04	1.091025e-05	1.091025e-05
2.260000e+02	2.280000e+02	3.020197e-04	9.693066e-06	9.693066e-06
2.280000e+02	2.300000e+02	2.793093e-04	9.330600e-06	9.330600e-06
2.300000e+02	2.320000e+02	2.900531e-04	1.019924e-05	1.019924e-05
2.320000e+02	2.340000e+02	2.782408e-04	9.326851e-06	9.326851e-06
2.340000e+02	2.360000e+02	2.766547e-04	9.416951e-06	9.416951e-06
2.360000e+02	2.380000e+02	2.642440e-04	9.098284e-06	9.098284e-06
2.380000e+02	2.400000e+02	2.614538e-04	9.037844e-06	9.037844e-06
2.400000e+02	2.420000e+02	2.556107e-04	9.309554e-06	9.309554e-06
2.420000e+02	2.440000e+02	2.578119e-04	8.977490e-06	8.977490e-06
2.440000e+02	2.460000e+02	2.384302e-04	8.641704e-06	8.641704e-06
2.460000e+02	2.480000e+02	2.452137e-04	8.788320e-06	8.788320e-06
2.480000e+02	2.500000e+02	2.570027e-04	8.909238e-06	8.909238e-06
2.500000e+02	2.520000e+02	2.372726e-04	8.561085e-06	8.561085e-06
2.520000e+02	2.540000e+02	2.359199e-04	8.542719e-06	8.542719e-06
2.540000e+02	2.560000e+02	2.250205e-04	8.312485e-06	8.312485e-06
2.560000e+02	2.580000e+02	2.253113e-04	8.570001e-06	8.570001e-06
2.580000e+02	2.600000e+02	2.271497e-04	8.870426e-06	8.870426e-06
2.600000e+02	2.620000e+02	2.367325e-04	8.582454e-06	8.582454e-06
2.620000e+02	2.640000e+02	2.116338e-04	8.090887e-06	8.090887e-06
2.640000e+02	2.660000e+02	2.065321e-04	8.108714e-06	8.108714e-06
2.660000e+02	2.680000e+02	2.184144e-04	8.180070e-06	8.180070e-06
2.680000e+02	2.700000e+02	2.176530e-04	8.482058e-06	8.482058e-06
2.700000e+02	2.720000e+02	2.024689e-04	7.915925e-06	7.915925e-06
2.720000e+02	2.740000e+02	2.012862e-04	7.880600e-06	7.880600e-06
2.740000e+02	2.760000e+02	1.944297e-04	7.817690e-06	7.817690e-06
2.760000e+02	2.780000e+02	2.073841e-04	8.091035e-06	8.091035e-06
2.780000e+02	2.800000e+02	1.829913e-04	7.546355e-06	7.546355e-06
2.800000e+02	2.820000e+02	1.989291e-04	7.945296e-06	7.945296e-06
2.820000e+02	2.840000e+02	1.864592e-04	7.881310e-06	7.881310e-06
2.840000e+02	2.860000e+02	1.877030e-04	7.613345e-06	7.613345e-06
2.860000e+02	2.880000e+02	1.729376e-04	7.321736e-06	7.321736e-06
2.880000e+02	2.900000e+02	1.957259e-04	8.173940e-06	8.173940e-06
2.900000e+02	2.920000e+02	1.651379e-04	7.347797e-06	7.347797e-06
2.920000e+02	2.940000e+02	1.570536e-04	6.956856e-06	6.956856e-06
2.940000e+02	2.960000e+02	1.796765e-04	7.578258e-06	7.578258e-06
2.960000e+02	2.980000e+02	1.548779e-04	6.963090e-06	6.963090e-06
2.980000e+02	3.000000e+02	1.467191e-04	6.698664e-06	6.698664e-06
3.000000e+02	3.020000e+02	1.592389e-04	7.104564e-06	7.104564e-06
3.020000e+02	3.040000e+02	1.526636e-04	7.041433e-06	7.041433e-06
3.040000e+02	3.060000e+02	1.543712e-04	6.932635e-06	6.932635e-06
3.060000e+02	3.080000e+02	1.547297e-04	6.933049e-06	6.933049e-06
3.080000e+02	3.100000e+02	1.407061e-04	6.607002e-06	6.607002e-06
3.100000e+02	3.120000e+02	1.417045e-04	6.613314e-06	6.613314e-06
3.120000e+02	3.140000e+02	1.424283e-04	6.656917e-06	6.656917e-06
3.140000e+02	3.160000e+02	1.434680e-04	6.657973e-06	6.657973e-06
3.160000e+02	3.180000e+02	1.330801e-04	6.432719e-06	6.432719e-06
3.180000e+02	3.200000e+02	1.317679e-04	6.340434e-06	6.340434e-06
3.200000e+02	3.220000e+02	1.505752e-04	6.807483e-06	6.807483e-06
3.220000e+02	3.240000e+02	1.399835e-04	6.885516e-06	6.885516e-06
3.240000e+02	3.260000e+02	1.210679e-04	6.210827e-06	6.210827e-06
3.260000e+02	3.280000e+02	1.370857e-04	6.617588e-06	6.617588e-06
3.280000e+02	3.300000e+02	1.302889e-04	6.355580e-06	6.355580e-06
3.300000e+02	3.320000e+02	1.225047e-04	6.119732e-06	6.119732e-06
3.320000e+02	3.340000e+02	1.243572e-04	6.708975e-06	6.708975e-06
3.340000e+02	3.360000e+02	1.408537e-04	2.207778e-05	2.207778e-05
3.360000e+02	3.380000e+02	1.236497e-04	6.180024e-06	6.180024e-06
3.380000e+02	3.400000e+02	1.126886e-04	5.914470e-06	5.914470e-06
3.400000e+02	3.420000e+02	1.187725e-04	6.059940e-06	6.059940e-06
3.420000e+02	3.440000e+02	1.109565e-04	5.927156e-06	5.927156e-06
3.440000e+02	3.460000e+02	1.025410e-04	5.987817e-06	5.987817e-06
3.460000e+02	3.480000e+02	1.057556e-04	5.757254e-06	5.757254e-06
3.480000e+02	3.500000e+02	1.016138e-04	5.624027e-06	5.624027e-06
3.500000e+02	3.520000e+02	1.043656e-04	5.678893e-06	5.678893e-06
3.520000e+02	3.540000e+02	1.059966e-04	5.754292e-06	5.754292e-06
3.540000e+02	3.560000e+02	1.080122e-04	5.801901e-06	5.801901e-06
3.560000e+02	3.580000e+02	1.071181e-04	5.772820e-06	5.772820e-06
3.580000e+02	3.600000e+02	1.041625e-04	5.725902e-06	5.725902e-06
3.600000e+02	3.620000e+02	9.664220e-05	5.464925e-06	5.464925e-06
3.620000e+02	3.640000e+02	9.968570e-05	5.689804e-06	5.689804e-06
3.640000e+02	3.660000e+02	9.715020e-05	5.518009e-06	5.518009e-06
3.660000e+02	3.680000e+02	9.700715e-05	5.789022e-06	5.789022e-06
3.680000e+02	3.700000e+02	8.360165e-05	5.051341e-06	5.051341e-06
3.700000e+02	3.720000e+02	9.980085e-05	5.534284e-06	5.534284e-06
3.720000e+02	3.740000e+02	8.826345e-05	5.193701e-06	5.193701e-06
3.740000e+02	3.760000e+02	8.177770e-05	5.115882e-06	5.115882e-06
3.760000e+02	3.780000e+02	8.947265e-05	5.475014e-06	5.475014e-06
3.780000e+02	3.800000e+02	7.886945e-05	4.913632e-06	4.913632e-06
3.800000e+02	3.820000e+02	8.951625e-05	5.245872e-06	5.245872e-06
3.820000e+02	3.840000e+02	9.187650e-05	5.321957e-06	5.321957e-06
3.840000e+02	3.860000e+02	8.856015e-05	5.300356e-06	5.300356e-06
3.860000e+02	3.880000e+02	8.135345e-05	4.991185e-06	4.991185e-06
3.880000e+02	3.900000e+02	7.452460e-05	4.805300e-06	4.805300e-06
3.900000e+02	3.920000e+02	7.929945e-05	5.113336e-06	5.113336e-06
3.920000e+02	3.940000e+02	8.407630e-05	5.072862e-06	5.072862e-06
3.940000e+02	3.960000e+02	7.773860e-05	4.903945e-06	4.903945e-06
3.960000e+02	3.980000e+02	7.213270e-05	4.752242e-06	4.752242e-06
3.980000e+02	4.000000e+02	7.093870e-05	4.683837e-06	4.683837e-06
4.000000e+02	4.020000e+02	7.540640e-05	4.819988e-06	4.819988e-06
4.020000e+02	4.040000e+02	7.409010e-05	4.859071e-06	4.859071e-06
4.040000e+02	4.060000e+02	6.893835e-05	4.727745e-06	4.727745e-06
4.060000e+02	4.080000e+02	7.216315e-05	4.720027e-06	4.720027e-06
4.080000e+02	4.100000e+02	7.342295e-05	4.756680e-06	4.756680e-06
4.100000e+02	4.120000e+02	6.850825e-05	4.596977e-06	4.596977e-06
4.120000e+02	4.140000e+02	6.791955e-05	4.560505e-06	4.560505e-06
4.140000e+02	4.160000e+02	6.801315e-05	4.572925e-06	4.572925e-06
4.160000e+02	4.180000e+02	5.850865e-05	4.240311e-06	4.240311e-06
4.180000e+02	4.200000e+02	5.471300e-05	4.092109e-06	4.092109e-06
4.200000e+02	4.220000e+02	6.739580e-05	4.563782e-06	4.563782e-06
4.220000e+02	4.240000e+02	6.336795e-05	4.568859e-06	4.568859e-06
4.240000e+02	4.260000e+02	6.064875e-05	4.318789e-06	4.318789e-06
4.260000e+02	4.280000e+02	6.663470e-05	4.599406e-06	4.599406e-06
4.280000e+02	4.300000e+02	6.988000e-05	4.739592e-06	4.739592e-06
# END HISTO1D



==> figures/lhc/w+jets/W_mass.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WINC/W_mass
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WINC/W_mass
#Title=W mass
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass
LogY=1
XLabel=$m_{\text{W}}$ [GeV]
YLabel=$\text{d}\sigma/\text{d}m_{\text{W}}$ [pb/GeV]
Legend=1
LegendXPos=0.05
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WINC/W_mass
ScaledBy=2.16813008907153218e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.500000e+01	5.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+01	5.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+01	5.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+01	5.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.100000e+01	5.601968e-03	5.157029e-04	5.157029e-04
6.100000e+01	6.200000e+01	5.554493e-03	5.135131e-04	5.135131e-04
6.200000e+01	6.300000e+01	6.456505e-03	5.536408e-04	5.536408e-04
6.300000e+01	6.400000e+01	8.592849e-03	6.387014e-04	6.387014e-04
6.400000e+01	6.500000e+01	9.827181e-03	6.830362e-04	6.830362e-04
6.500000e+01	6.600000e+01	1.001708e-02	6.896041e-04	6.896041e-04
6.600000e+01	6.700000e+01	1.258069e-02	7.728257e-04	7.728257e-04
6.700000e+01	6.800000e+01	1.447966e-02	8.291031e-04	8.291031e-04
6.800000e+01	6.900000e+01	1.500188e-02	8.439217e-04	8.439217e-04
6.900000e+01	7.000000e+01	2.088869e-02	9.958294e-04	9.958294e-04
7.000000e+01	7.100000e+01	2.326241e-02	1.050889e-03	1.050889e-03
7.100000e+01	7.200000e+01	2.981386e-02	1.189702e-03	1.189702e-03
7.200000e+01	7.300000e+01	3.669764e-02	1.319922e-03	1.319922e-03
7.300000e+01	7.400000e+01	4.690461e-02	1.492235e-03	1.492235e-03
7.400000e+01	7.500000e+01	6.812562e-02	1.798393e-03	1.798393e-03
7.500000e+01	7.600000e+01	9.043855e-02	2.072078e-03	2.072078e-03
7.600000e+01	7.700000e+01	1.358715e-01	2.539764e-03	2.539764e-03
7.700000e+01	7.800000e+01	2.267373e-01	3.280883e-03	3.280883e-03
7.800000e+01	7.900000e+01	4.517655e-01	4.631118e-03	4.631118e-03
7.900000e+01	8.000000e+01	1.073584e+00	7.139163e-03	7.139163e-03
8.000000e+01	8.100000e+01	1.647216e+00	8.843355e-03	8.843355e-03
8.100000e+01	8.200000e+01	9.090854e-01	6.569490e-03	6.569490e-03
8.200000e+01	8.300000e+01	3.971225e-01	4.342018e-03	4.342018e-03
8.300000e+01	8.400000e+01	2.171475e-01	3.210751e-03	3.210751e-03
8.400000e+01	8.500000e+01	1.395270e-01	2.574578e-03	2.574578e-03
8.500000e+01	8.600000e+01	9.917382e-02	2.169841e-03	2.169841e-03
8.600000e+01	8.700000e+01	7.035692e-02	1.827607e-03	1.827607e-03
8.700000e+01	8.800000e+01	5.397828e-02	1.600806e-03	1.600806e-03
8.800000e+01	8.900000e+01	4.467332e-02	1.456309e-03	1.456309e-03
8.900000e+01	9.000000e+01	3.778954e-02	1.339415e-03	1.339415e-03
9.000000e+01	9.100000e+01	3.223505e-02	1.237068e-03	1.237068e-03
9.100000e+01	9.200000e+01	2.739267e-02	1.140372e-03	1.140372e-03
9.200000e+01	9.300000e+01	2.122101e-02	1.003720e-03	1.003720e-03
9.300000e+01	9.400000e+01	1.775539e-02	9.181093e-04	9.181093e-04
9.400000e+01	9.500000e+01	1.704327e-02	8.995096e-04	8.995096e-04
9.500000e+01	9.600000e+01	1.566652e-02	8.624135e-04	8.624135e-04
9.600000e+01	9.700000e+01	1.319786e-02	7.915548e-04	7.915548e-04
9.700000e+01	9.800000e+01	1.234332e-02	7.655002e-04	7.655002e-04
9.800000e+01	9.900000e+01	1.039687e-02	7.025555e-04	7.025555e-04
9.900000e+01	1.000000e+02	1.072919e-02	7.136952e-04	7.136952e-04
1.000000e+02	1.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+02	1.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+02	1.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+02	1.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+02	1.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WINC/W_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WINC/W_mass
ScaledBy=6.23309039981720968e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
5.500000e+01	5.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+01	5.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+01	5.800000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+01	5.900000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	6.100000e+01	4.631649e-03	4.887444e-04	4.887444e-04
6.100000e+01	6.200000e+01	5.940191e-03	5.459864e-04	5.459864e-04
6.200000e+01	6.300000e+01	5.391568e-03	5.095803e-04	5.095803e-04
6.300000e+01	6.400000e+01	8.867575e-03	7.659104e-04	7.659104e-04
6.400000e+01	6.500000e+01	9.296475e-03	6.985425e-04	6.985425e-04
6.500000e+01	6.600000e+01	9.666178e-03	6.812820e-04	6.812820e-04
6.600000e+01	6.700000e+01	1.149332e-02	7.525134e-04	7.525134e-04
6.700000e+01	6.800000e+01	1.557336e-02	2.716386e-03	2.716386e-03
6.800000e+01	6.900000e+01	1.697136e-02	9.152586e-04	9.152586e-04
6.900000e+01	7.000000e+01	2.050142e-02	9.966942e-04	9.966942e-04
7.000000e+01	7.100000e+01	2.510528e-02	1.104040e-03	1.104040e-03
7.100000e+01	7.200000e+01	2.902166e-02	1.183793e-03	1.183793e-03
7.200000e+01	7.300000e+01	3.530974e-02	1.295415e-03	1.295415e-03
7.300000e+01	7.400000e+01	5.011471e-02	1.558661e-03	1.558661e-03
7.400000e+01	7.500000e+01	6.447559e-02	1.788981e-03	1.788981e-03
7.500000e+01	7.600000e+01	9.209267e-02	2.211537e-03	2.211537e-03
7.600000e+01	7.700000e+01	1.407931e-01	2.668790e-03	2.668790e-03
7.700000e+01	7.800000e+01	2.249551e-01	3.355305e-03	3.355305e-03
7.800000e+01	7.900000e+01	4.425304e-01	4.644889e-03	4.644889e-03
7.900000e+01	8.000000e+01	1.062717e+00	7.330752e-03	7.330752e-03
8.000000e+01	8.100000e+01	1.637666e+00	9.122738e-03	9.122738e-03
8.100000e+01	8.200000e+01	9.065902e-01	7.129503e-03	7.129503e-03
8.200000e+01	8.300000e+01	4.148028e-01	4.566873e-03	4.566873e-03
8.300000e+01	8.400000e+01	2.175341e-01	3.379469e-03	3.379469e-03
8.400000e+01	8.500000e+01	1.387429e-01	2.691587e-03	2.691587e-03
8.500000e+01	8.600000e+01	9.558997e-02	2.167921e-03	2.167921e-03
8.600000e+01	8.700000e+01	7.154648e-02	1.852756e-03	1.852756e-03
8.700000e+01	8.800000e+01	5.715899e-02	1.703319e-03	1.703319e-03
8.800000e+01	8.900000e+01	4.366580e-02	1.451948e-03	1.451948e-03
8.900000e+01	9.000000e+01	3.647789e-02	1.328615e-03	1.328615e-03
9.000000e+01	9.100000e+01	3.175124e-02	1.235357e-03	1.235357e-03
9.100000e+01	9.200000e+01	2.639689e-02	1.126605e-03	1.126605e-03
9.200000e+01	9.300000e+01	2.276894e-02	1.044076e-03	1.044076e-03
9.300000e+01	9.400000e+01	1.949074e-02	9.698121e-04	9.698121e-04
9.400000e+01	9.500000e+01	1.641062e-02	9.753470e-04	9.753470e-04
9.500000e+01	9.600000e+01	1.424156e-02	8.219315e-04	8.219315e-04
9.600000e+01	9.700000e+01	1.383984e-02	8.171211e-04	8.171211e-04
9.700000e+01	9.800000e+01	1.250488e-02	7.706584e-04	7.706584e-04
9.800000e+01	9.900000e+01	1.289160e-02	7.893958e-04	7.893958e-04
9.900000e+01	1.000000e+02	1.040435e-02	7.081805e-04	7.081805e-04
1.000000e+02	1.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+02	1.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+02	1.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+02	1.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+02	1.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/w+jets/W_pT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$p_\perp^{\mathrm{W}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}p_\perp^{\mathrm{W}}$ [pb/GeV]
LogX=1
LegendXPos=0.05
LegendYPos=0.5
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.701
RatioPlotYMax=1.299
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMax=1.191457e+03
Rebin=2
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=8.63231304161383485e-11
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.092574e+00	4.009603e-04	1.417609e-04	1.417609e-04
1.092574e+00	1.193719e+00	2.752373e-04	1.123652e-04	1.123652e-04
1.193719e+00	1.304226e+00	3.358927e-04	1.187560e-04	1.187560e-04
1.304226e+00	1.424964e+00	4.611452e-04	1.331211e-04	1.331211e-04
1.424964e+00	1.556879e+00	5.627639e-04	1.406910e-04	1.406910e-04
1.556879e+00	1.701006e+00	5.472730e-04	1.327332e-04	1.327332e-04
1.701006e+00	1.858476e+00	5.009006e-04	1.214862e-04	1.214862e-04
1.858476e+00	2.030523e+00	4.854292e-04	1.144167e-04	1.144167e-04
2.030523e+00	2.218497e+00	6.664480e-04	1.282580e-04	1.282580e-04
2.218497e+00	2.423873e+00	8.133049e-04	1.355508e-04	1.355508e-04
2.423873e+00	2.648261e+00	8.711059e-04	1.344399e-04	1.344399e-04
2.648261e+00	2.893422e+00	9.479864e-04	1.340762e-04	1.340762e-04
2.893422e+00	3.161278e+00	6.928816e-04	1.095542e-04	1.095542e-04
3.161278e+00	3.453932e+00	7.768587e-04	1.109798e-04	1.109798e-04
3.453932e+00	3.773677e+00	1.160878e-03	1.297901e-04	1.297901e-04
3.773677e+00	4.123022e+00	8.234507e-04	1.045783e-04	1.045783e-04
4.123022e+00	4.504708e+00	1.130517e-03	1.172292e-04	1.172292e-04
4.504708e+00	4.921728e+00	1.234999e-03	1.172209e-04	1.172209e-04
4.921728e+00	5.377354e+00	1.283106e-03	1.143081e-04	1.143081e-04
5.377354e+00	5.875159e+00	1.547210e-03	1.200868e-04	1.200868e-04
5.875159e+00	6.419047e+00	1.817065e-03	1.245033e-04	1.245033e-04
6.419047e+00	7.013286e+00	1.902203e-03	1.221025e-04	1.221025e-04
7.013286e+00	7.662536e+00	2.158218e-03	1.241915e-04	1.241915e-04
7.662536e+00	8.371890e+00	2.063222e-03	1.171855e-04	1.171855e-04
8.371890e+00	9.146912e+00	2.250994e-03	1.160861e-04	1.160861e-04
9.146912e+00	9.993681e+00	2.255625e-03	1.113122e-04	1.113122e-04
9.993681e+00	1.091884e+01	2.472470e-03	1.113545e-04	1.113545e-04
1.091884e+01	1.192964e+01	2.665127e-03	1.106809e-04	1.106809e-04
1.192964e+01	1.303402e+01	3.155887e-03	1.153417e-04	1.153417e-04
1.303402e+01	1.424064e+01	3.196325e-03	1.108828e-04	1.108828e-04
1.424064e+01	1.555895e+01	3.260059e-03	1.071367e-04	1.071367e-04
1.555895e+01	1.699931e+01	3.696636e-03	1.096351e-04	1.096351e-04
1.699931e+01	1.857301e+01	3.753840e-03	1.053836e-04	1.053836e-04
1.857301e+01	2.029240e+01	3.966567e-03	1.052271e-04	1.052271e-04
2.029240e+01	2.217095e+01	4.102488e-03	1.006613e-04	1.006613e-04
2.217095e+01	2.422341e+01	4.187686e-03	9.738541e-05	9.738541e-05
2.422341e+01	2.646588e+01	4.213947e-03	9.339578e-05	9.339578e-05
2.646588e+01	2.891594e+01	4.277993e-03	9.000815e-05	9.000815e-05
2.891594e+01	3.159281e+01	4.258178e-03	8.592727e-05	8.592727e-05
3.159281e+01	3.451749e+01	4.087969e-03	8.063783e-05	8.063783e-05
3.451749e+01	3.771292e+01	3.849138e-03	7.493307e-05	7.493307e-05
3.771292e+01	4.120417e+01	3.634678e-03	6.954430e-05	6.954430e-05
4.120417e+01	4.501862e+01	3.588022e-03	6.620042e-05	6.620042e-05
4.501862e+01	4.918618e+01	3.246468e-03	6.016958e-05	6.016958e-05
4.918618e+01	5.373956e+01	3.014350e-03	5.552777e-05	5.552777e-05
5.373956e+01	5.871446e+01	2.872566e-03	5.176004e-05	5.176004e-05
5.871446e+01	6.414991e+01	2.817772e-03	4.911300e-05	4.911300e-05
6.414991e+01	7.008855e+01	2.560596e-03	4.475037e-05	4.475037e-05
7.008855e+01	7.657695e+01	2.429157e-03	4.168707e-05	4.168707e-05
7.657695e+01	8.366600e+01	2.043279e-03	3.657655e-05	3.657655e-05
8.366600e+01	9.141132e+01	1.861240e-03	3.339117e-05	3.339117e-05
9.141132e+01	9.987366e+01	1.570796e-03	2.935587e-05	2.935587e-05
9.987366e+01	1.091194e+02	1.415061e-03	2.665337e-05	2.665337e-05
1.091194e+02	1.192210e+02	1.169636e-03	2.321758e-05	2.321758e-05
1.192210e+02	1.302579e+02	9.975881e-04	2.047869e-05	2.047869e-05
1.302579e+02	1.423164e+02	7.853264e-04	1.738316e-05	1.738316e-05
1.423164e+02	1.554912e+02	6.387609e-04	1.500411e-05	1.500411e-05
1.554912e+02	1.698857e+02	5.137977e-04	1.286910e-05	1.286910e-05
1.698857e+02	1.856128e+02	4.077180e-04	1.096745e-05	1.096745e-05
1.856128e+02	2.027957e+02	2.891968e-04	8.836875e-06	8.836875e-06
2.027957e+02	2.215694e+02	2.164984e-04	7.314803e-06	7.314803e-06
2.215694e+02	2.420810e+02	1.594741e-04	6.006140e-06	6.006140e-06
2.420810e+02	2.644915e+02	1.213239e-04	5.011847e-06	5.011847e-06
2.644915e+02	2.889766e+02	7.977754e-05	3.888120e-06	3.888120e-06
2.889766e+02	3.157285e+02	6.157069e-05	3.267834e-06	3.267834e-06
3.157285e+02	3.449568e+02	4.159089e-05	2.569494e-06	2.569494e-06
3.449568e+02	3.768909e+02	3.138338e-05	2.135368e-06	2.135368e-06
3.768909e+02	4.117813e+02	1.875053e-05	1.579080e-06	1.579080e-06
4.117813e+02	4.499017e+02	1.204975e-05	1.211046e-06	1.211046e-06
4.499017e+02	4.915510e+02	7.798136e-06	9.320554e-07	9.320554e-07
4.915510e+02	5.370560e+02	5.302061e-06	7.352636e-07	7.352636e-07
5.370560e+02	5.867736e+02	4.106228e-06	6.190370e-07	6.190370e-07
5.867736e+02	6.410938e+02	2.049983e-06	4.184511e-07	4.184511e-07
6.410938e+02	7.004426e+02	8.599658e-07	2.592895e-07	2.592895e-07
7.004426e+02	7.652856e+02	1.001764e-06	2.677326e-07	2.677326e-07
7.652856e+02	8.361314e+02	7.204088e-07	2.172114e-07	2.172114e-07
8.361314e+02	9.135356e+02	3.596559e-07	1.468289e-07	1.468289e-07
9.135356e+02	9.981056e+02	5.486357e-08	5.486357e-08	5.486357e-08
9.981056e+02	1.090504e+03	1.004306e-07	7.101514e-08	7.101514e-08
1.090504e+03	1.191457e+03	9.192026e-08	6.499743e-08	6.499743e-08
1.191457e+03	1.301755e+03	8.413231e-08	5.949052e-08	5.949052e-08
1.301755e+03	1.422265e+03	7.700295e-08	5.444931e-08	5.444931e-08
1.422265e+03	1.553930e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.553930e+03	1.697784e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.697784e+03	1.854955e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854955e+03	2.026676e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.026676e+03	2.214294e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.214294e+03	2.419281e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.419281e+03	2.643244e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.643244e+03	2.887940e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.887940e+03	3.155290e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.155290e+03	3.447388e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.447388e+03	3.766528e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.766528e+03	4.115211e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.115211e+03	4.496174e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.496174e+03	4.912404e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.912404e+03	5.367167e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.367167e+03	5.864029e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.864029e+03	6.406887e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.406887e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=2.63621170415613496e-12
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.092574e+00	4.205656e-04	1.401886e-04	1.401886e-04
1.092574e+00	1.193719e+00	2.566180e-04	1.047639e-04	1.047639e-04
1.193719e+00	1.304226e+00	4.009635e-04	1.271157e-04	1.271157e-04
1.304226e+00	1.424964e+00	2.508040e-04	9.479499e-05	9.479499e-05
1.424964e+00	1.556879e+00	3.731742e-04	1.213074e-04	1.213074e-04
1.556879e+00	1.701006e+00	4.341528e-04	1.163933e-04	1.163933e-04
1.701006e+00	1.858476e+00	5.380882e-04	1.649248e-04	1.649248e-04
1.858476e+00	2.030523e+00	5.332968e-04	1.228791e-04	1.228791e-04
2.030523e+00	2.218497e+00	6.142131e-04	1.214571e-04	1.214571e-04
2.218497e+00	2.423873e+00	5.794367e-04	1.171386e-04	1.171386e-04
2.423873e+00	2.648261e+00	7.315035e-04	1.340856e-04	1.340856e-04
2.648261e+00	2.893422e+00	7.948666e-04	1.306406e-04	1.306406e-04
2.893422e+00	3.161278e+00	7.612967e-04	1.136510e-04	1.136510e-04
3.161278e+00	3.453932e+00	8.397746e-04	1.227343e-04	1.227343e-04
3.453932e+00	3.773677e+00	1.091918e-03	1.724604e-04	1.724604e-04
3.773677e+00	4.123022e+00	8.905526e-04	1.070349e-04	1.070349e-04
4.123022e+00	4.504708e+00	1.388721e-03	1.568217e-04	1.568217e-04
4.504708e+00	4.921728e+00	1.210681e-03	1.161776e-04	1.161776e-04
4.921728e+00	5.377354e+00	1.588453e-03	1.361951e-04	1.361951e-04
5.377354e+00	5.875159e+00	1.800230e-03	1.962215e-04	1.962215e-04
5.875159e+00	6.419047e+00	1.676090e-03	1.296490e-04	1.296490e-04
6.419047e+00	7.013286e+00	1.802135e-03	1.280297e-04	1.280297e-04
7.013286e+00	7.662536e+00	1.989466e-03	1.323379e-04	1.323379e-04
7.662536e+00	8.371890e+00	2.181710e-03	1.269117e-04	1.269117e-04
8.371890e+00	9.146912e+00	2.428153e-03	1.422829e-04	1.422829e-04
9.146912e+00	9.993681e+00	2.673493e-03	1.874350e-04	1.874350e-04
9.993681e+00	1.091884e+01	2.590588e-03	1.259923e-04	1.259923e-04
1.091884e+01	1.192964e+01	2.942996e-03	1.311709e-04	1.311709e-04
1.192964e+01	1.303402e+01	3.034077e-03	1.338027e-04	1.338027e-04
1.303402e+01	1.424064e+01	3.191065e-03	1.201928e-04	1.201928e-04
1.424064e+01	1.555895e+01	3.448812e-03	1.377022e-04	1.377022e-04
1.555895e+01	1.699931e+01	3.767736e-03	1.352512e-04	1.352512e-04
1.699931e+01	1.857301e+01	4.270287e-03	3.591749e-04	3.591749e-04
1.857301e+01	2.029240e+01	3.869216e-03	1.180169e-04	1.180169e-04
2.029240e+01	2.217095e+01	4.088342e-03	1.167390e-04	1.167390e-04
2.217095e+01	2.422341e+01	4.151373e-03	1.142857e-04	1.142857e-04
2.422341e+01	2.646588e+01	4.266012e-03	1.004881e-04	1.004881e-04
2.646588e+01	2.891594e+01	4.083875e-03	1.008502e-04	1.008502e-04
2.891594e+01	3.159281e+01	4.126300e-03	9.684173e-05	9.684173e-05
3.159281e+01	3.451749e+01	4.192254e-03	9.625744e-05	9.625744e-05
3.451749e+01	3.771292e+01	3.824061e-03	8.366011e-05	8.366011e-05
3.771292e+01	4.120417e+01	3.821906e-03	8.201787e-05	8.201787e-05
4.120417e+01	4.501862e+01	3.469140e-03	7.500847e-05	7.500847e-05
4.501862e+01	4.918618e+01	3.276135e-03	7.205530e-05	7.205530e-05
4.918618e+01	5.373956e+01	3.162839e-03	6.273262e-05	6.273262e-05
5.373956e+01	5.871446e+01	2.965242e-03	5.715049e-05	5.715049e-05
5.871446e+01	6.414991e+01	2.707504e-03	5.093929e-05	5.093929e-05
6.414991e+01	7.008855e+01	2.518918e-03	4.759171e-05	4.759171e-05
7.008855e+01	7.657695e+01	2.383668e-03	5.322495e-05	5.322495e-05
7.657695e+01	8.366600e+01	2.162247e-03	4.183344e-05	4.183344e-05
8.366600e+01	9.141132e+01	1.875957e-03	3.486753e-05	3.486753e-05
9.141132e+01	9.987366e+01	1.661737e-03	3.257422e-05	3.257422e-05
9.987366e+01	1.091194e+02	1.459916e-03	3.370933e-05	3.370933e-05
1.091194e+02	1.192210e+02	1.178730e-03	2.438651e-05	2.438651e-05
1.192210e+02	1.302579e+02	9.559152e-04	2.113908e-05	2.113908e-05
1.302579e+02	1.423164e+02	8.078501e-04	1.862019e-05	1.862019e-05
1.423164e+02	1.554912e+02	6.567550e-04	4.838873e-05	4.838873e-05
1.554912e+02	1.698857e+02	4.861584e-04	1.334073e-05	1.334073e-05
1.698857e+02	1.856128e+02	3.753885e-04	1.105892e-05	1.105892e-05
1.856128e+02	2.027957e+02	2.987113e-04	9.571837e-06	9.571837e-06
2.027957e+02	2.215694e+02	2.118757e-04	7.652343e-06	7.652343e-06
2.215694e+02	2.420810e+02	1.591281e-04	6.341658e-06	6.341658e-06
2.420810e+02	2.644915e+02	1.271637e-04	5.765331e-06	5.765331e-06
2.644915e+02	2.889766e+02	8.489289e-05	4.910355e-06	4.910355e-06
2.889766e+02	3.157285e+02	5.850254e-05	3.341440e-06	3.341440e-06
3.157285e+02	3.449568e+02	4.147727e-05	2.813323e-06	2.813323e-06
3.449568e+02	3.768909e+02	2.711842e-05	2.047072e-06	2.047072e-06
3.768909e+02	4.117813e+02	1.917316e-05	1.695064e-06	1.695064e-06
4.117813e+02	4.499017e+02	1.566114e-05	2.011742e-06	2.011742e-06
4.499017e+02	4.915510e+02	7.725482e-06	9.525161e-07	9.525161e-07
4.915510e+02	5.370560e+02	6.604775e-06	8.488577e-07	8.488577e-07
5.370560e+02	5.867736e+02	2.913896e-06	5.390228e-07	5.390228e-07
5.867736e+02	6.410938e+02	2.434525e-06	5.044869e-07	5.044869e-07
6.410938e+02	7.004426e+02	1.661758e-06	3.588184e-07	3.588184e-07
7.004426e+02	7.652856e+02	6.603792e-07	2.232794e-07	2.232794e-07
7.652856e+02	8.361314e+02	6.742822e-07	2.413067e-07	2.413067e-07
8.361314e+02	9.135356e+02	4.471012e-07	1.580742e-07	1.580742e-07
9.135356e+02	9.981056e+02	7.700197e-07	7.700197e-07	7.700197e-07
9.981056e+02	1.090504e+03	4.681832e-08	4.681832e-08	4.681832e-08
1.090504e+03	1.191457e+03	4.285102e-08	4.285101e-08	4.285101e-08
1.191457e+03	1.301755e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.301755e+03	1.422265e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.422265e+03	1.553930e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.553930e+03	1.697784e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.697784e+03	1.854955e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.854955e+03	2.026676e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.026676e+03	2.214294e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.214294e+03	2.419281e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.419281e+03	2.643244e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.643244e+03	2.887940e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.887940e+03	3.155290e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.155290e+03	3.447388e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.447388e+03	3.766528e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.766528e+03	4.115211e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.115211e+03	4.496174e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.496174e+03	4.912404e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.912404e+03	5.367167e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.367167e+03	5.864029e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.864029e+03	6.406887e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.406887e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/w+jets/W_y.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$y_{\mathrm{W}}$
YLabel=$\mathrm{d}\sigma/\mathrm{d}y_{\mathrm{W}}$ [pb]
LegendXPos=0.35
LegendYPos=0.5
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1ErrorBands=1
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=red
LineStyle=solid
Name=ref
Path=ref
ScaledBy=8.63231304161383485e-11
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.800000e+00	9.456015e-03	4.688299e-04	4.688299e-04
-3.800000e+00	-3.600000e+00	2.013347e-02	6.852611e-04	6.852611e-04
-3.600000e+00	-3.400000e+00	3.320923e-02	8.800651e-04	8.800651e-04
-3.400000e+00	-3.200000e+00	4.891271e-02	1.069302e-03	1.069302e-03
-3.200000e+00	-3.000000e+00	6.224615e-02	1.202088e-03	1.202088e-03
-3.000000e+00	-2.800000e+00	7.470615e-02	1.318440e-03	1.318440e-03
-2.800000e+00	-2.600000e+00	8.162590e-02	1.376764e-03	1.376764e-03
-2.600000e+00	-2.400000e+00	8.098795e-02	1.370709e-03	1.370709e-03
-2.400000e+00	-2.200000e+00	8.062470e-02	1.367722e-03	1.367722e-03
-2.200000e+00	-2.000000e+00	7.458500e-02	1.315409e-03	1.315409e-03
-2.000000e+00	-1.800000e+00	6.683650e-02	1.245209e-03	1.245209e-03
-1.800000e+00	-1.600000e+00	6.003915e-02	1.180192e-03	1.180192e-03
-1.600000e+00	-1.400000e+00	4.850924e-02	1.060834e-03	1.060834e-03
-1.400000e+00	-1.200000e+00	4.076076e-02	9.724254e-04	9.724254e-04
-1.200000e+00	-1.000000e+00	3.264108e-02	8.701968e-04	8.701968e-04
-1.000000e+00	-8.000000e-01	2.563497e-02	7.711726e-04	7.711726e-04
-8.000000e-01	-6.000000e-01	2.238709e-02	7.206662e-04	7.206662e-04
-6.000000e-01	-4.000000e-01	1.614655e-02	6.120333e-04	6.120333e-04
-4.000000e-01	-2.000000e-01	1.603055e-02	6.098309e-04	6.098309e-04
-2.000000e-01	0.000000e+00	1.579856e-02	6.054021e-04	6.054021e-04
0.000000e+00	2.000000e-01	1.401223e-02	5.701498e-04	5.701498e-04
2.000000e-01	4.000000e-01	1.586816e-02	6.067343e-04	6.067343e-04
4.000000e-01	6.000000e-01	1.732970e-02	6.340605e-04	6.340605e-04
6.000000e-01	8.000000e-01	2.062396e-02	6.917057e-04	6.917057e-04
8.000000e-01	1.000000e+00	2.591336e-02	7.753486e-04	7.753486e-04
1.000000e+00	1.200000e+00	3.185232e-02	8.596184e-04	8.596184e-04
1.200000e+00	1.400000e+00	4.192071e-02	9.861648e-04	9.861648e-04
1.400000e+00	1.600000e+00	4.844136e-02	1.060112e-03	1.060112e-03
1.600000e+00	1.800000e+00	5.737945e-02	1.153865e-03	1.153865e-03
1.800000e+00	2.000000e+00	7.084995e-02	1.282050e-03	1.282050e-03
2.000000e+00	2.200000e+00	7.597695e-02	1.327627e-03	1.327627e-03
2.200000e+00	2.400000e+00	8.103435e-02	1.371102e-03	1.371102e-03
2.400000e+00	2.600000e+00	8.143810e-02	1.374611e-03	1.374611e-03
2.600000e+00	2.800000e+00	8.064235e-02	1.368544e-03	1.368544e-03
2.800000e+00	3.000000e+00	7.537930e-02	1.324129e-03	1.324129e-03
3.000000e+00	3.200000e+00	6.432355e-02	1.222720e-03	1.222720e-03
3.200000e+00	3.400000e+00	5.144260e-02	1.110238e-03	1.110238e-03
3.400000e+00	3.600000e+00	3.284283e-02	8.738518e-04	8.738518e-04
3.600000e+00	3.800000e+00	1.964756e-02	6.801724e-04	6.801724e-04
3.800000e+00	4.000000e+00	9.659000e-03	4.746029e-04	4.746029e-04
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=surr
Path=surr
ScaledBy=2.63621170415613496e-12
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.800000e+00	8.789345e-03	5.294672e-04	5.294672e-04
-3.800000e+00	-3.600000e+00	2.198563e-02	1.195055e-03	1.195055e-03
-3.600000e+00	-3.400000e+00	3.367160e-02	1.169566e-03	1.169566e-03
-3.400000e+00	-3.200000e+00	4.853864e-02	1.601609e-03	1.601609e-03
-3.200000e+00	-3.000000e+00	6.173645e-02	1.316987e-03	1.316987e-03
-3.000000e+00	-2.800000e+00	7.470145e-02	1.421970e-03	1.421970e-03
-2.800000e+00	-2.600000e+00	8.232150e-02	1.554479e-03	1.554479e-03
-2.600000e+00	-2.400000e+00	8.474200e-02	1.499711e-03	1.499711e-03
-2.400000e+00	-2.200000e+00	8.142045e-02	1.418062e-03	1.418062e-03
-2.200000e+00	-2.000000e+00	7.574115e-02	1.407410e-03	1.407410e-03
-2.000000e+00	-1.800000e+00	6.764450e-02	1.316875e-03	1.316875e-03
-1.800000e+00	-1.600000e+00	5.850110e-02	1.261651e-03	1.261651e-03
-1.600000e+00	-1.400000e+00	4.899399e-02	1.062968e-03	1.062968e-03
-1.400000e+00	-1.200000e+00	4.149930e-02	9.990479e-04	9.990479e-04
-1.200000e+00	-1.000000e+00	3.317153e-02	9.279115e-04	9.279115e-04
-1.000000e+00	-8.000000e-01	2.811181e-02	8.351283e-04	8.351283e-04
-8.000000e-01	-6.000000e-01	2.179776e-02	7.394846e-04	7.394846e-04
-6.000000e-01	-4.000000e-01	1.797263e-02	6.523651e-04	6.523651e-04
-4.000000e-01	-2.000000e-01	1.497990e-02	5.806322e-04	5.806322e-04
-2.000000e-01	0.000000e+00	1.535923e-02	6.668836e-04	6.668836e-04
0.000000e+00	2.000000e-01	1.426055e-02	6.541842e-04	6.541842e-04
2.000000e-01	4.000000e-01	1.573868e-02	6.047293e-04	6.047293e-04
4.000000e-01	6.000000e-01	1.834170e-02	6.512521e-04	6.512521e-04
6.000000e-01	8.000000e-01	2.063414e-02	7.071715e-04	7.071715e-04
8.000000e-01	1.000000e+00	2.804233e-02	8.371162e-04	8.371162e-04
1.000000e+00	1.200000e+00	3.342674e-02	8.801896e-04	8.801896e-04
1.200000e+00	1.400000e+00	4.138652e-02	9.853337e-04	9.853337e-04
1.400000e+00	1.600000e+00	4.952925e-02	1.090179e-03	1.090179e-03
1.600000e+00	1.800000e+00	5.862650e-02	1.787358e-03	1.787358e-03
1.800000e+00	2.000000e+00	6.661835e-02	1.262873e-03	1.262873e-03
2.000000e+00	2.200000e+00	7.758620e-02	3.315774e-03	3.315774e-03
2.200000e+00	2.400000e+00	8.062555e-02	1.497404e-03	1.497404e-03
2.400000e+00	2.600000e+00	8.235915e-02	1.490623e-03	1.490623e-03
2.600000e+00	2.800000e+00	8.096355e-02	1.542780e-03	1.542780e-03
2.800000e+00	3.000000e+00	7.144360e-02	1.560267e-03	1.560267e-03
3.000000e+00	3.200000e+00	6.632485e-02	1.633838e-03	1.633838e-03
3.200000e+00	3.400000e+00	5.250625e-02	2.661713e-03	2.661713e-03
3.400000e+00	3.600000e+00	3.481549e-02	1.262759e-03	1.262759e-03
3.600000e+00	3.800000e+00	2.093161e-02	1.211530e-03	1.211530e-03
3.800000e+00	4.000000e+00	8.289175e-03	6.381916e-04	6.381916e-04
# END HISTO1D



==> figures/lhc/w+jets/jet_HT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$H_T$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}H_T$ [pb/GeV]
LogX=1
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.701
RatioPlotYMax=1.299
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMin=8.158425e+01
XMax=2.169124e+03
LegendAlign=r
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=8.63231304161383485e-11
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.248596e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.248596e+01	2.528091e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.528091e+01	2.842327e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.842327e+01	3.195622e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.195622e+01	3.592831e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.592831e+01	4.039412e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.039412e+01	4.541502e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.541502e+01	5.106001e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.106001e+01	5.740666e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.740666e+01	6.454218e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.454218e+01	7.256463e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.256463e+01	8.158425e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.158425e+01	9.172499e+01	2.424972e-05	3.330955e-06	3.330955e-06
9.172499e+01	1.031262e+02	1.737278e-04	8.464418e-06	8.464418e-06
1.031262e+02	1.159446e+02	4.668910e-04	1.305512e-05	1.305512e-05
1.159446e+02	1.303562e+02	7.940256e-04	1.616339e-05	1.616339e-05
1.303562e+02	1.465592e+02	1.070781e-03	1.751510e-05	1.751510e-05
1.465592e+02	1.647762e+02	1.283249e-03	1.809443e-05	1.809443e-05
1.647762e+02	1.852575e+02	1.349948e-03	1.749462e-05	1.749462e-05
1.852575e+02	2.082846e+02	1.285118e-03	1.609778e-05	1.609778e-05
2.082846e+02	2.341739e+02	1.217700e-03	1.477933e-05	1.477933e-05
2.341739e+02	2.632813e+02	1.059564e-03	1.300941e-05	1.300941e-05
2.632813e+02	2.960065e+02	9.220475e-04	1.143571e-05	1.143571e-05
2.960065e+02	3.327995e+02	7.472470e-04	9.715680e-06	9.715680e-06
3.327995e+02	3.741657e+02	6.022615e-04	8.219445e-06	8.219445e-06
3.741657e+02	4.206737e+02	4.600847e-04	6.781030e-06	6.781030e-06
4.206737e+02	4.729625e+02	3.539972e-04	5.605013e-06	5.605013e-06
4.729625e+02	5.317507e+02	2.574756e-04	4.508177e-06	4.508177e-06
5.317507e+02	5.978462e+02	1.875939e-04	3.629184e-06	3.629184e-06
5.978462e+02	6.721571e+02	1.282010e-04	2.830843e-06	2.830843e-06
6.721571e+02	7.557048e+02	9.199089e-05	2.262144e-06	2.262144e-06
7.557048e+02	8.496372e+02	6.134721e-05	1.744497e-06	1.744497e-06
8.496372e+02	9.552453e+02	4.230868e-05	1.363378e-06	1.363378e-06
9.552453e+02	1.073980e+03	2.665414e-05	1.020646e-06	1.020646e-06
1.073980e+03	1.207474e+03	1.723933e-05	7.740688e-07	7.740688e-07
1.207474e+03	1.357560e+03	9.937149e-06	5.614523e-07	5.614523e-07
1.357560e+03	1.526302e+03	6.044595e-06	4.160752e-07	4.160752e-07
1.526302e+03	1.716017e+03	3.717426e-06	3.015231e-07	3.015231e-07
1.716017e+03	1.929315e+03	1.805476e-06	1.981767e-07	1.981767e-07
1.929315e+03	2.169124e+03	7.932659e-07	1.238873e-07	1.238873e-07
2.169124e+03	2.438742e+03	5.678916e-07	9.885725e-08	9.885725e-08
2.438742e+03	2.741872e+03	1.989825e-07	5.518782e-08	5.518782e-08
2.741872e+03	3.082680e+03	9.529908e-08	3.601966e-08	3.601966e-08
3.082680e+03	3.465851e+03	2.421797e-08	1.712469e-08	1.712469e-08
3.465851e+03	3.896649e+03	2.154055e-08	1.523147e-08	1.523147e-08
3.896649e+03	4.380993e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380993e+03	4.925541e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.925541e+03	5.537775e+03	7.578494e-09	7.578495e-09	7.578495e-09
5.537775e+03	6.226108e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.226108e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=2.63621170415613496e-12
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.248596e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.248596e+01	2.528091e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.528091e+01	2.842327e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.842327e+01	3.195622e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.195622e+01	3.592831e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.592831e+01	4.039412e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.039412e+01	4.541502e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.541502e+01	5.106001e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.106001e+01	5.740666e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.740666e+01	6.454218e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.454218e+01	7.256463e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.256463e+01	8.158425e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.158425e+01	9.172499e+01	2.004136e-05	2.982086e-06	2.982086e-06
9.172499e+01	1.031262e+02	2.196310e-04	2.809039e-05	2.809039e-05
1.031262e+02	1.159446e+02	4.767247e-04	1.669622e-05	1.669622e-05
1.159446e+02	1.303562e+02	7.816544e-04	1.864335e-05	1.864335e-05
1.303562e+02	1.465592e+02	1.085395e-03	2.059762e-05	2.059762e-05
1.465592e+02	1.647762e+02	1.276037e-03	2.140304e-05	2.140304e-05
1.647762e+02	1.852575e+02	1.326098e-03	2.060210e-05	2.060210e-05
1.852575e+02	2.082846e+02	1.277941e-03	1.701940e-05	1.701940e-05
2.082846e+02	2.341739e+02	1.225214e-03	1.645865e-05	1.645865e-05
2.341739e+02	2.632813e+02	1.098380e-03	1.551858e-05	1.551858e-05
2.632813e+02	2.960065e+02	9.208747e-04	1.221775e-05	1.221775e-05
2.960065e+02	3.327995e+02	7.689308e-04	1.610064e-05	1.610064e-05
3.327995e+02	3.741657e+02	5.979370e-04	8.597347e-06	8.597347e-06
3.741657e+02	4.206737e+02	4.715793e-04	7.515847e-06	7.515847e-06
4.206737e+02	4.729625e+02	3.598906e-04	1.294835e-05	1.294835e-05
4.729625e+02	5.317507e+02	2.611046e-04	4.862632e-06	4.862632e-06
5.317507e+02	5.978462e+02	1.807049e-04	4.585808e-06	4.585808e-06
5.978462e+02	6.721571e+02	1.335036e-04	3.259599e-06	3.259599e-06
6.721571e+02	7.557048e+02	9.460573e-05	2.528821e-06	2.528821e-06
7.557048e+02	8.496372e+02	6.420217e-05	1.980958e-06	1.980958e-06
8.496372e+02	9.552453e+02	4.004780e-05	1.456444e-06	1.456444e-06
9.552453e+02	1.073980e+03	2.686077e-05	1.325550e-06	1.325550e-06
1.073980e+03	1.207474e+03	1.618336e-05	8.963384e-07	8.963384e-07
1.207474e+03	1.357560e+03	1.133526e-05	8.686436e-07	8.686436e-07
1.357560e+03	1.526302e+03	5.949752e-06	5.467816e-07	5.467816e-07
1.526302e+03	1.716017e+03	4.027001e-06	3.590681e-07	3.590681e-07
1.716017e+03	1.929315e+03	2.142828e-06	3.741201e-07	3.741201e-07
1.929315e+03	2.169124e+03	1.205916e-06	1.853728e-07	1.853728e-07
2.169124e+03	2.438742e+03	4.496551e-07	9.098667e-08	9.098667e-08
2.438742e+03	2.741872e+03	1.284381e-07	4.281271e-08	4.281271e-08
2.741872e+03	3.082680e+03	1.015455e-07	3.590175e-08	3.590175e-08
3.082680e+03	3.465851e+03	1.128984e-08	1.128984e-08	1.128984e-08
3.465851e+03	3.896649e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.896649e+03	4.380993e+03	8.931542e-09	8.931540e-09	8.931540e-09
4.380993e+03	4.925541e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.925541e+03	5.537775e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.537775e+03	6.226108e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.226108e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/w+jets/jet_pT_1.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1 //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jet_pT_1
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1 //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jet_pT_1
#Title=Transverse momentum of leading jet
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$p_\perp(\text{jet 1})$ [GeV]
YLabel=$\text{d}\sigma/\text{d}p_\perp(\text{jet 1})$ [pb/GeV]
XMin=20.0
LegendYPos=0.5
Legend=1
XMax=1220
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jet_pT_1
ScaledBy=2.16813008907153218e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.059544e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.059544e+01	1.122633e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.122633e+01	1.189478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.189478e+01	1.260304e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.260304e+01	1.335347e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335347e+01	1.414858e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.414858e+01	1.499104e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.499104e+01	1.588366e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.588366e+01	1.682943e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.682943e+01	1.783152e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.783152e+01	1.889327e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.889327e+01	2.001825e+01	1.688005e-04	8.440026e-05	8.440026e-05
2.001825e+01	2.121020e+01	4.540518e-03	4.252585e-04	4.252585e-04
2.121020e+01	2.247314e+01	7.743603e-03	5.395224e-04	5.395224e-04
2.247314e+01	2.381127e+01	1.032412e-02	6.052109e-04	6.052109e-04
2.381127e+01	2.522908e+01	1.413036e-02	6.878548e-04	6.878548e-04
2.522908e+01	2.673131e+01	1.788705e-02	7.518485e-04	7.518485e-04
2.673131e+01	2.832298e+01	2.138576e-02	7.986658e-04	7.986658e-04
2.832298e+01	3.000944e+01	2.558859e-02	8.487202e-04	8.487202e-04
3.000944e+01	3.179631e+01	3.050054e-02	9.001949e-04	9.001949e-04
3.179631e+01	3.368957e+01	3.578263e-02	9.472406e-04	9.472406e-04
3.368957e+01	3.569557e+01	3.793684e-02	9.475331e-04	9.475331e-04
3.569557e+01	3.782101e+01	4.476179e-02	1.000404e-03	1.000404e-03
3.782101e+01	4.007301e+01	5.050995e-02	1.031890e-03	1.031890e-03
4.007301e+01	4.245911e+01	5.206831e-02	1.017822e-03	1.017822e-03
4.245911e+01	4.498727e+01	5.511404e-02	1.017321e-03	1.017321e-03
4.498727e+01	4.766598e+01	5.823721e-02	1.015937e-03	1.015937e-03
4.766598e+01	5.050418e+01	5.819290e-02	9.866039e-04	9.866039e-04
5.050418e+01	5.351138e+01	6.079526e-02	9.796773e-04	9.796773e-04
5.351138e+01	5.669764e+01	5.879420e-02	9.359571e-04	9.359571e-04
5.669764e+01	6.007363e+01	5.928682e-02	9.130777e-04	9.130777e-04
6.007363e+01	6.365063e+01	5.803889e-02	8.776663e-04	8.776663e-04
6.365063e+01	6.744061e+01	5.694442e-02	8.445715e-04	8.445715e-04
6.744061e+01	7.145627e+01	5.424067e-02	8.007804e-04	8.007804e-04
7.145627e+01	7.571103e+01	5.313404e-02	7.699778e-04	7.699778e-04
7.571103e+01	8.021914e+01	5.104310e-02	7.331630e-04	7.331630e-04
8.021914e+01	8.499568e+01	4.706143e-02	6.839199e-04	6.839199e-04
8.499568e+01	9.005663e+01	4.324415e-02	6.369084e-04	6.369084e-04
9.005663e+01	9.541892e+01	3.886627e-02	5.865980e-04	5.865980e-04
9.541892e+01	1.011005e+02	3.628936e-02	5.506611e-04	5.506611e-04
1.011005e+02	1.071204e+02	3.425778e-02	5.198932e-04	5.198932e-04
1.071204e+02	1.134987e+02	3.130566e-02	4.827122e-04	4.827122e-04
1.134987e+02	1.202569e+02	2.774755e-02	4.414953e-04	4.414953e-04
1.202569e+02	1.274174e+02	2.514107e-02	4.082718e-04	4.082718e-04
1.274174e+02	1.350043e+02	2.239525e-02	3.743476e-04	3.743476e-04
1.350043e+02	1.430429e+02	1.916429e-02	3.364229e-04	3.364229e-04
1.430429e+02	1.515602e+02	1.750752e-02	3.123853e-04	3.123853e-04
1.515602e+02	1.605846e+02	1.517701e-02	2.825616e-04	2.825616e-04
1.605846e+02	1.701464e+02	1.282955e-02	2.523860e-04	2.523860e-04
1.701464e+02	1.802776e+02	1.110570e-02	2.281245e-04	2.281245e-04
1.802776e+02	1.910119e+02	9.473370e-03	2.046890e-04	2.046890e-04
1.910119e+02	2.023855e+02	8.381550e-03	1.870434e-04	1.870434e-04
2.023855e+02	2.144362e+02	6.594802e-03	1.611848e-04	1.611848e-04
2.144362e+02	2.272045e+02	5.662724e-03	1.451027e-04	1.451027e-04
2.272045e+02	2.407331e+02	4.635627e-03	1.275431e-04	1.275431e-04
2.407331e+02	2.550672e+02	3.977692e-03	1.147783e-04	1.147783e-04
2.550672e+02	2.702549e+02	3.207110e-03	1.001245e-04	1.001245e-04
2.702549e+02	2.863468e+02	2.897095e-03	9.245002e-05	9.245002e-05
2.863468e+02	3.033969e+02	2.230305e-03	7.880393e-05	7.880393e-05
3.033969e+02	3.214623e+02	1.742306e-03	6.766558e-05	6.766558e-05
3.214623e+02	3.406033e+02	1.453421e-03	6.004028e-05	6.004028e-05
3.406033e+02	3.608840e+02	1.123614e-03	5.128571e-05	5.128571e-05
3.608840e+02	3.823724e+02	8.638358e-04	4.368606e-05	4.368606e-05
3.823724e+02	4.051402e+02	7.131216e-04	3.856120e-05	3.856120e-05
4.051402e+02	4.292637e+02	5.352876e-04	3.245658e-05	3.245658e-05
4.292637e+02	4.548236e+02	4.569142e-04	2.913178e-05	2.913178e-05
4.548236e+02	4.819055e+02	3.400801e-04	2.441633e-05	2.441633e-05
4.819055e+02	5.105999e+02	2.465175e-04	2.019550e-05	2.019550e-05
5.105999e+02	5.410028e+02	2.170493e-04	1.840988e-05	1.840988e-05
5.410028e+02	5.732161e+02	1.488486e-04	1.481099e-05	1.481099e-05
5.732161e+02	6.073474e+02	1.168382e-04	1.274810e-05	1.274810e-05
6.073474e+02	6.435111e+02	1.115847e-04	1.210306e-05	1.210306e-05
6.435111e+02	6.818280e+02	6.442755e-05	8.934493e-06	8.934493e-06
6.818280e+02	7.224265e+02	4.326635e-05	7.112945e-06	7.112945e-06
7.224265e+02	7.654424e+02	3.862760e-05	6.529255e-06	6.529255e-06
7.654424e+02	8.110196e+02	2.395735e-05	4.995453e-06	4.995453e-06
8.110196e+02	8.593106e+02	2.064485e-05	4.505075e-06	4.505075e-06
8.593106e+02	9.104771e+02	1.855679e-05	4.149425e-06	4.149425e-06
9.104771e+02	9.646902e+02	8.756981e-06	2.769200e-06	2.769200e-06
9.646902e+02	1.022131e+03	9.091400e-06	2.741160e-06	2.741160e-06
1.022131e+03	1.082993e+03	6.240255e-06	2.206263e-06	2.206263e-06
1.082993e+03	1.147478e+03	6.625862e-06	2.208620e-06	2.208620e-06
1.147478e+03	1.215803e+03	6.253475e-06	2.084492e-06	2.084492e-06
1.215803e+03	1.288196e+03	1.967357e-06	1.135854e-06	1.135854e-06
1.288196e+03	1.364900e+03	1.856786e-06	1.072016e-06	1.072016e-06
1.364900e+03	1.446171e+03	1.752444e-06	1.011774e-06	1.011774e-06
1.446171e+03	1.532281e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.532281e+03	1.623519e+03	5.203347e-07	5.203347e-07	5.203347e-07
1.623519e+03	1.720189e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720189e+03	1.822615e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822615e+03	1.931140e+03	4.374504e-07	4.374503e-07	4.374503e-07
1.931140e+03	2.046127e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.046127e+03	2.167961e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.167961e+03	2.297050e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.297050e+03	2.433824e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.433824e+03	2.578743e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.578743e+03	2.732290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.732290e+03	2.894981e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.894981e+03	3.067358e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.067358e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jet_pT_1
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jet_pT_1
ScaledBy=6.23309039981720968e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.059544e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.059544e+01	1.122633e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.122633e+01	1.189478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.189478e+01	1.260304e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.260304e+01	1.335347e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.335347e+01	1.414858e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.414858e+01	1.499104e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.499104e+01	1.588366e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.588366e+01	1.682943e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.682943e+01	1.783152e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.783152e+01	1.889327e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.889327e+01	2.001825e+01	8.380774e-05	5.926103e-05	5.926103e-05
2.001825e+01	2.121020e+01	5.286421e-03	4.614437e-04	4.614437e-04
2.121020e+01	2.247314e+01	7.370178e-03	5.345878e-04	5.345878e-04
2.247314e+01	2.381127e+01	1.062646e-02	6.236222e-04	6.236222e-04
2.381127e+01	2.522908e+01	1.544950e-02	8.106742e-04	8.106742e-04
2.522908e+01	2.673131e+01	1.668850e-02	7.374320e-04	7.374320e-04
2.673131e+01	2.832298e+01	2.307216e-02	9.999869e-04	9.999869e-04
2.832298e+01	3.000944e+01	2.521556e-02	8.690085e-04	8.690085e-04
3.000944e+01	3.179631e+01	3.104029e-02	9.213574e-04	9.213574e-04
3.179631e+01	3.368957e+01	3.673250e-02	9.850761e-04	9.850761e-04
3.368957e+01	3.569557e+01	4.073948e-02	1.054932e-03	1.054932e-03
3.569557e+01	3.782101e+01	4.462290e-02	1.037546e-03	1.037546e-03
3.782101e+01	4.007301e+01	4.909512e-02	1.550543e-03	1.550543e-03
4.007301e+01	4.245911e+01	5.213818e-02	1.037370e-03	1.037370e-03
4.245911e+01	4.498727e+01	5.464615e-02	1.130699e-03	1.130699e-03
4.498727e+01	4.766598e+01	5.773779e-02	1.028828e-03	1.028828e-03
4.766598e+01	5.050418e+01	5.848238e-02	9.998200e-04	9.998200e-04
5.050418e+01	5.351138e+01	5.937846e-02	9.797529e-04	9.797529e-04
5.351138e+01	5.669764e+01	5.899406e-02	9.475998e-04	9.475998e-04
5.669764e+01	6.007363e+01	6.092086e-02	9.674555e-04	9.674555e-04
6.007363e+01	6.365063e+01	5.921498e-02	9.182578e-04	9.182578e-04
6.365063e+01	6.744061e+01	5.596172e-02	8.469776e-04	8.469776e-04
6.744061e+01	7.145627e+01	5.649948e-02	1.031011e-03	1.031011e-03
7.145627e+01	7.571103e+01	5.263926e-02	7.718434e-04	7.718434e-04
7.571103e+01	8.021914e+01	4.888000e-02	7.296684e-04	7.296684e-04
8.021914e+01	8.499568e+01	4.718914e-02	7.033711e-04	7.033711e-04
8.499568e+01	9.005663e+01	4.290359e-02	6.777015e-04	6.777015e-04
9.005663e+01	9.541892e+01	4.132857e-02	6.162462e-04	6.162462e-04
9.541892e+01	1.011005e+02	3.650059e-02	5.574682e-04	5.574682e-04
1.011005e+02	1.071204e+02	3.348778e-02	5.255737e-04	5.255737e-04
1.071204e+02	1.134987e+02	3.053944e-02	4.959854e-04	4.959854e-04
1.134987e+02	1.202569e+02	2.778511e-02	4.464752e-04	4.464752e-04
1.202569e+02	1.274174e+02	2.447435e-02	4.055312e-04	4.055312e-04
1.274174e+02	1.350043e+02	2.199653e-02	3.735506e-04	3.735506e-04
1.350043e+02	1.430429e+02	1.911619e-02	3.495475e-04	3.495475e-04
1.430429e+02	1.515602e+02	1.638092e-02	3.048171e-04	3.048171e-04
1.515602e+02	1.605846e+02	1.475353e-02	2.872960e-04	2.872960e-04
1.605846e+02	1.701464e+02	1.278003e-02	2.597007e-04	2.597007e-04
1.701464e+02	1.802776e+02	1.118204e-02	2.334730e-04	2.334730e-04
1.802776e+02	1.910119e+02	9.510345e-03	2.059084e-04	2.059084e-04
1.910119e+02	2.023855e+02	8.029990e-03	1.901066e-04	1.901066e-04
2.023855e+02	2.144362e+02	6.793442e-03	1.677699e-04	1.677699e-04
2.144362e+02	2.272045e+02	5.691045e-03	1.571709e-04	1.571709e-04
2.272045e+02	2.407331e+02	4.716542e-03	1.301732e-04	1.301732e-04
2.407331e+02	2.550672e+02	3.783584e-03	1.194782e-04	1.194782e-04
2.550672e+02	2.702549e+02	3.221971e-03	1.009507e-04	1.009507e-04
2.702549e+02	2.863468e+02	2.826781e-03	9.838368e-05	9.838368e-05
2.863468e+02	3.033969e+02	2.224899e-03	8.192079e-05	8.192079e-05
3.033969e+02	3.214623e+02	1.744429e-03	6.829970e-05	6.829970e-05
3.214623e+02	3.406033e+02	1.432062e-03	6.113007e-05	6.113007e-05
3.406033e+02	3.608840e+02	1.112694e-03	5.140009e-05	5.140009e-05
3.608840e+02	3.823724e+02	1.046935e-03	4.891168e-05	4.891168e-05
3.823724e+02	4.051402e+02	6.852999e-04	3.809213e-05	3.809213e-05
4.051402e+02	4.292637e+02	6.162924e-04	3.953805e-05	3.953805e-05
4.292637e+02	4.548236e+02	4.352584e-04	3.105951e-05	3.105951e-05
4.548236e+02	4.819055e+02	3.579562e-04	2.526407e-05	2.526407e-05
4.819055e+02	5.105999e+02	2.637466e-04	2.130085e-05	2.130085e-05
5.105999e+02	5.410028e+02	2.163474e-04	1.888514e-05	1.888514e-05
5.410028e+02	5.732161e+02	1.371877e-04	1.451817e-05	1.451817e-05
5.732161e+02	6.073474e+02	1.199189e-04	1.311018e-05	1.311018e-05
6.073474e+02	6.435111e+02	9.383282e-05	1.117996e-05	1.117996e-05
6.435111e+02	6.818280e+02	6.167078e-05	8.722287e-06	8.722287e-06
6.818280e+02	7.224265e+02	5.230230e-05	7.933324e-06	7.933324e-06
7.224265e+02	7.654424e+02	3.302653e-05	7.397643e-06	7.397643e-06
7.654424e+02	8.110196e+02	2.792642e-05	5.374441e-06	5.374441e-06
8.110196e+02	8.593106e+02	2.635706e-05	5.072414e-06	5.072414e-06
8.593106e+02	9.104771e+02	9.354105e-06	2.961044e-06	2.961044e-06
9.104771e+02	9.646902e+02	1.334551e-05	3.458144e-06	3.458144e-06
9.646902e+02	1.022131e+03	9.699069e-06	2.993642e-06	2.993642e-06
1.022131e+03	1.082993e+03	5.421891e-06	2.049282e-06	2.049282e-06
1.082993e+03	1.147478e+03	7.310387e-07	7.310387e-07	7.310387e-07
1.147478e+03	1.215803e+03	4.829670e-06	1.825444e-06	1.825444e-06
1.215803e+03	1.288196e+03	6.511820e-07	6.511821e-07	6.511821e-07
1.288196e+03	1.364900e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.364900e+03	1.446171e+03	5.800476e-07	5.800473e-07	5.800473e-07
1.446171e+03	1.532281e+03	5.474513e-07	5.474513e-07	5.474513e-07
1.532281e+03	1.623519e+03	1.033364e-06	7.306985e-07	7.306985e-07
1.623519e+03	1.720189e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720189e+03	1.822615e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.822615e+03	1.931140e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.931140e+03	2.046127e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.046127e+03	2.167961e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.167961e+03	2.297050e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.297050e+03	2.433824e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.433824e+03	2.578743e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.578743e+03	2.732290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.732290e+03	2.894981e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.894981e+03	3.067358e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.067358e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/w+jets/jets_dphi_12.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12 //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jets_dphi_12
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12 //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jets_dphi_12
#Title=Pseudorapidity separation between jets
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12
LegendXPos=0.1
XLabel=$\Delta\phi(\text{jet 1, jet 2})$
YLabel=$\text{d}\sigma/\text{d}\Delta\phi(\text{jet 1, jet 2})$ [pb]
Legend=1
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/Sherpa.yoda/MC_WJETS/jets_dphi_12
ScaledBy=2.16813008907153218e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	8.092233e-01	1.748471e-02	1.748471e-02
1.256637e-01	2.513274e-01	7.895780e-01	1.727118e-02	1.727118e-02
2.513274e-01	3.769911e-01	8.764695e-01	1.819670e-02	1.819670e-02
3.769911e-01	5.026548e-01	9.841394e-01	1.928202e-02	1.928202e-02
5.026548e-01	6.283185e-01	1.039674e+00	1.981860e-02	1.981860e-02
6.283185e-01	7.539822e-01	9.947169e-01	1.938537e-02	1.938537e-02
7.539822e-01	8.796459e-01	1.036274e+00	1.978617e-02	1.978617e-02
8.796459e-01	1.005310e+00	1.026448e+00	1.969211e-02	1.969211e-02
1.005310e+00	1.130973e+00	1.038169e+00	1.980430e-02	1.980430e-02
1.130973e+00	1.256637e+00	1.120518e+00	2.057469e-02	2.057469e-02
1.256637e+00	1.382301e+00	1.205520e+00	2.134082e-02	2.134082e-02
1.382301e+00	1.507964e+00	1.215352e+00	2.142776e-02	2.142776e-02
1.507964e+00	1.633628e+00	1.395925e+00	2.296439e-02	2.296439e-02
1.633628e+00	1.759292e+00	1.556485e+00	2.424914e-02	2.424914e-02
1.759292e+00	1.884956e+00	1.654709e+00	2.500258e-02	2.500258e-02
1.884956e+00	2.010619e+00	1.783550e+00	2.595781e-02	2.595781e-02
2.010619e+00	2.136283e+00	2.080855e+00	2.803785e-02	2.803785e-02
2.136283e+00	2.261947e+00	2.285238e+00	2.938255e-02	2.938255e-02
2.261947e+00	2.387610e+00	2.503240e+00	3.075225e-02	3.075225e-02
2.387610e+00	2.513274e+00	2.859096e+00	3.286535e-02	3.286535e-02
2.513274e+00	2.638938e+00	3.167749e+00	3.459388e-02	3.459388e-02
2.638938e+00	2.764602e+00	3.512292e+00	3.642664e-02	3.642664e-02
2.764602e+00	2.890265e+00	3.880288e+00	3.829127e-02	3.829127e-02
2.890265e+00	3.015929e+00	4.294312e+00	4.028180e-02	4.028180e-02
3.015929e+00	3.141593e+00	4.511917e+00	4.128616e-02	4.128616e-02
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jets_dphi_12
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/w+jets/g_g__e-_veb_g_g_u_db/final/ML.yoda/MC_WJETS/jets_dphi_12
ScaledBy=6.23309039981720968e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	7.984143e-01	1.794072e-02	1.794072e-02
1.256637e-01	2.513274e-01	8.306337e-01	1.863486e-02	1.863486e-02
2.513274e-01	3.769911e-01	8.596365e-01	1.842259e-02	1.842259e-02
3.769911e-01	5.026548e-01	9.753079e-01	1.947937e-02	1.947937e-02
5.026548e-01	6.283185e-01	1.068509e+00	2.252274e-02	2.252274e-02
6.283185e-01	7.539822e-01	1.001505e+00	1.994403e-02	1.994403e-02
7.539822e-01	8.796459e-01	9.858965e-01	1.960709e-02	1.960709e-02
8.796459e-01	1.005310e+00	1.019956e+00	1.990920e-02	1.990920e-02
1.005310e+00	1.130973e+00	1.029026e+00	1.982970e-02	1.982970e-02
1.130973e+00	1.256637e+00	1.089984e+00	2.049500e-02	2.049500e-02
1.256637e+00	1.382301e+00	1.218759e+00	2.973490e-02	2.973490e-02
1.382301e+00	1.507964e+00	1.285565e+00	2.226100e-02	2.226100e-02
1.507964e+00	1.633628e+00	1.351514e+00	2.315169e-02	2.315169e-02
1.633628e+00	1.759292e+00	1.495936e+00	2.402099e-02	2.402099e-02
1.759292e+00	1.884956e+00	1.648900e+00	2.509661e-02	2.509661e-02
1.884956e+00	2.010619e+00	1.836127e+00	2.699749e-02	2.699749e-02
2.010619e+00	2.136283e+00	2.003846e+00	2.802366e-02	2.802366e-02
2.136283e+00	2.261947e+00	2.294760e+00	3.006351e-02	3.006351e-02
2.261947e+00	2.387610e+00	2.486945e+00	3.205712e-02	3.205712e-02
2.387610e+00	2.513274e+00	2.903904e+00	3.378263e-02	3.378263e-02
2.513274e+00	2.638938e+00	3.205366e+00	3.616405e-02	3.616405e-02
2.638938e+00	2.764602e+00	3.500377e+00	3.721794e-02	3.721794e-02
2.764602e+00	2.890265e+00	3.910599e+00	3.971210e-02	3.971210e-02
2.890265e+00	3.015929e+00	4.233622e+00	4.550367e-02	4.550367e-02
3.015929e+00	3.141593e+00	4.495211e+00	4.321992e-02	4.321992e-02
# END HISTO1D



==> figures/lhc/w+jets/jets_mjj.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$m_{jj}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}m_{jj}$ [pb/GeV]
LegendAlign=r
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.701
RatioPlotYMax=1.299
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMax=4.025000e+03
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=8.63231304161383485e-11
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.750000e+02	4.286183e-04	3.378457e-06	3.378457e-06
1.750000e+02	3.500000e+02	5.488049e-04	3.815919e-06	3.815919e-06
3.500000e+02	5.250000e+02	3.494038e-04	3.044895e-06	3.044895e-06
5.250000e+02	7.000000e+02	2.256049e-04	2.446278e-06	2.446278e-06
7.000000e+02	8.750000e+02	1.556271e-04	2.034015e-06	2.034015e-06
8.750000e+02	1.050000e+03	1.060263e-04	1.676633e-06	1.676633e-06
1.050000e+03	1.225000e+03	7.475154e-05	1.408444e-06	1.408444e-06
1.225000e+03	1.400000e+03	5.578318e-05	1.216512e-06	1.216512e-06
1.400000e+03	1.575000e+03	4.011597e-05	1.035165e-06	1.035165e-06
1.575000e+03	1.750000e+03	3.006769e-05	8.945628e-07	8.945628e-07
1.750000e+03	1.925000e+03	2.103145e-05	7.468727e-07	7.468727e-07
1.925000e+03	2.100000e+03	1.525739e-05	6.406586e-07	6.406586e-07
2.100000e+03	2.275000e+03	1.137417e-05	5.491501e-07	5.491501e-07
2.275000e+03	2.450000e+03	8.759571e-06	4.874710e-07	4.874710e-07
2.450000e+03	2.625000e+03	6.345743e-06	4.105720e-07	4.105720e-07
2.625000e+03	2.800000e+03	4.785343e-06	3.646632e-07	3.646632e-07
2.800000e+03	2.975000e+03	3.314152e-06	2.964268e-07	2.964268e-07
2.975000e+03	3.150000e+03	3.397315e-06	3.003048e-07	3.003048e-07
3.150000e+03	3.325000e+03	2.121057e-06	2.371414e-07	2.371414e-07
3.325000e+03	3.500000e+03	1.617306e-06	2.070749e-07	2.070749e-07
3.500000e+03	3.675000e+03	1.193095e-06	1.778561e-07	1.778561e-07
3.675000e+03	3.850000e+03	1.007502e-06	1.634384e-07	1.634384e-07
3.850000e+03	4.025000e+03	4.507246e-07	1.093168e-07	1.093168e-07
4.025000e+03	4.200000e+03	3.711850e-07	9.920337e-08	9.920337e-08
4.200000e+03	4.375000e+03	1.325661e-07	5.928535e-08	5.928535e-08
4.375000e+03	4.550000e+03	2.916454e-07	8.793439e-08	8.793439e-08
4.550000e+03	4.725000e+03	3.181586e-07	9.184446e-08	9.184446e-08
4.725000e+03	4.900000e+03	1.325661e-07	5.928535e-08	5.928535e-08
4.900000e+03	5.075000e+03	1.855925e-07	7.014737e-08	7.014737e-08
5.075000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.425000e+03	7.953966e-08	4.592224e-08	4.592224e-08
5.425000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.775000e+03	5.950000e+03	5.302643e-08	3.749535e-08	3.749535e-08
5.950000e+03	6.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.125000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.475000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.825000e+03	7.000000e+03	2.651322e-08	2.651321e-08	2.651321e-08
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=2.63621170415613496e-12
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.750000e+02	4.249479e-04	3.640757e-06	3.640757e-06
1.750000e+02	3.500000e+02	5.587673e-04	5.229517e-06	5.229517e-06
3.500000e+02	5.250000e+02	3.585321e-04	4.955265e-06	4.955265e-06
5.250000e+02	7.000000e+02	2.282785e-04	2.706561e-06	2.706561e-06
7.000000e+02	8.750000e+02	1.519035e-04	2.249160e-06	2.249160e-06
8.750000e+02	1.050000e+03	1.105931e-04	1.901661e-06	1.901661e-06
1.050000e+03	1.225000e+03	7.416497e-05	1.665433e-06	1.665433e-06
1.225000e+03	1.400000e+03	5.523634e-05	1.516053e-06	1.516053e-06
1.400000e+03	1.575000e+03	4.083992e-05	1.259206e-06	1.259206e-06
1.575000e+03	1.750000e+03	2.858707e-05	9.989506e-07	9.989506e-07
1.750000e+03	1.925000e+03	1.968755e-05	8.469283e-07	8.469283e-07
1.925000e+03	2.100000e+03	1.684968e-05	7.784116e-07	7.784116e-07
2.100000e+03	2.275000e+03	1.248478e-05	8.600359e-07	8.600359e-07
2.275000e+03	2.450000e+03	8.944674e-06	6.286815e-07	6.286815e-07
2.450000e+03	2.625000e+03	6.244274e-06	6.131170e-07	6.131170e-07
2.625000e+03	2.800000e+03	4.707081e-06	4.199862e-07	4.199862e-07
2.800000e+03	2.975000e+03	3.786956e-06	4.636833e-07	4.636833e-07
2.975000e+03	3.150000e+03	2.856280e-06	3.294121e-07	3.294121e-07
3.150000e+03	3.325000e+03	2.404782e-06	3.631920e-07	3.631920e-07
3.325000e+03	3.500000e+03	1.498209e-06	2.394753e-07	2.394753e-07
3.500000e+03	3.675000e+03	1.469489e-06	2.604456e-07	2.604456e-07
3.675000e+03	3.850000e+03	9.304394e-07	1.736253e-07	1.736253e-07
3.850000e+03	4.025000e+03	7.698571e-07	1.657948e-07	1.657948e-07
4.025000e+03	4.200000e+03	4.251841e-07	2.126555e-07	2.126555e-07
4.200000e+03	4.375000e+03	1.730375e-07	6.540204e-08	6.540204e-08
4.375000e+03	4.550000e+03	1.605808e-07	6.650574e-08	6.650574e-08
4.550000e+03	4.725000e+03	1.235982e-07	5.527481e-08	5.527481e-08
4.725000e+03	4.900000e+03	9.887857e-08	4.943930e-08	4.943930e-08
4.900000e+03	5.075000e+03	4.943930e-08	3.495886e-08	3.495886e-08
5.075000e+03	5.250000e+03	4.943930e-08	3.495886e-08	3.495886e-08
5.250000e+03	5.425000e+03	7.415891e-08	4.281569e-08	4.281569e-08
5.425000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.775000e+03	4.943931e-08	3.495886e-08	3.495886e-08
5.775000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	6.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.125000e+03	6.300000e+03	4.134063e-08	4.134062e-08	4.134062e-08
6.300000e+03	6.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.475000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.825000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/w+jets/log10_d_34.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$\log_{10}(\sqrt{d_{34}}/\mathrm{GeV})$
YLabel=$\mathrm{d}\sigma/\mathrm{d}\log_{10}(\sqrt{d_{34}}/\mathrm{GeV})$ [pb]
LegendXPos=0.15
LegendYPos=0.5
Rebin=2
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.701
RatioPlotYMax=1.299
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMin=1.147725e+00
XMax=2.532863e+00
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=8.63231304161383485e-11
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.364510e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.364510e-01	2.729020e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.729020e-01	3.093529e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.093529e-01	3.458039e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.458039e-01	3.822549e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.822549e-01	4.187059e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.187059e-01	4.551569e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.551569e-01	4.916078e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.916078e-01	5.280588e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.280588e-01	5.645098e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.645098e-01	6.009608e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.009608e-01	6.374118e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.374118e-01	6.738627e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.738627e-01	7.103137e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.103137e-01	7.467647e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.467647e-01	7.832157e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.832157e-01	8.196667e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.196667e-01	8.561176e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.561176e-01	8.925686e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.925686e-01	9.290196e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.290196e-01	9.654706e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.654706e-01	1.001922e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.001922e+00	1.038373e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038373e+00	1.074824e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.074824e+00	1.111275e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.111275e+00	1.147725e+00	7.764845e-03	9.941866e-04	9.941866e-04
1.147725e+00	1.184176e+00	3.536493e-02	2.162107e-03	2.162107e-03
1.184176e+00	1.220627e+00	6.766821e-02	2.937577e-03	2.937577e-03
1.220627e+00	1.257078e+00	1.000525e-01	3.576262e-03	3.576262e-03
1.257078e+00	1.293529e+00	1.296138e-01	4.090576e-03	4.090576e-03
1.293529e+00	1.329980e+00	1.410051e+00	1.344343e-02	1.344343e-02
1.329980e+00	1.366431e+00	1.508218e+00	1.386274e-02	1.386274e-02
1.366431e+00	1.402882e+00	1.248818e+00	1.262148e-02	1.262148e-02
1.402882e+00	1.439333e+00	1.022011e+00	1.141497e-02	1.141497e-02
1.439333e+00	1.475784e+00	8.645003e-01	1.049483e-02	1.049483e-02
1.475784e+00	1.512235e+00	7.124408e-01	9.522941e-03	9.522941e-03
1.512235e+00	1.548686e+00	5.775608e-01	8.574737e-03	8.574737e-03
1.548686e+00	1.585137e+00	4.857477e-01	7.865608e-03	7.865608e-03
1.585137e+00	1.621588e+00	3.879770e-01	7.027461e-03	7.027461e-03
1.621588e+00	1.658039e+00	3.200047e-01	6.382247e-03	6.382247e-03
1.658039e+00	1.694490e+00	2.464316e-01	5.600718e-03	5.600718e-03
1.694490e+00	1.730941e+00	2.040443e-01	5.096332e-03	5.096332e-03
1.730941e+00	1.767392e+00	1.700582e-01	4.652584e-03	4.652584e-03
1.767392e+00	1.803843e+00	1.357337e-01	4.157508e-03	4.157508e-03
1.803843e+00	1.840294e+00	1.032314e-01	3.624945e-03	3.624945e-03
1.840294e+00	1.876745e+00	7.917377e-02	3.174579e-03	3.174579e-03
1.876745e+00	1.913196e+00	6.008044e-02	2.765426e-03	2.765426e-03
1.913196e+00	1.949647e+00	4.709695e-02	2.448454e-03	2.448454e-03
1.949647e+00	1.986098e+00	3.678654e-02	2.163914e-03	2.163914e-03
1.986098e+00	2.022549e+00	3.042207e-02	1.967841e-03	1.967841e-03
2.022549e+00	2.059000e+00	2.023896e-02	1.605054e-03	1.605054e-03
2.059000e+00	2.095451e+00	1.654757e-02	1.451318e-03	1.451318e-03
2.095451e+00	2.131902e+00	1.196517e-02	1.234113e-03	1.234113e-03
2.131902e+00	2.168353e+00	9.164810e-03	1.080083e-03	1.080083e-03
2.168353e+00	2.204804e+00	6.746320e-03	9.266783e-04	9.266783e-04
2.204804e+00	2.241255e+00	4.836984e-03	7.846623e-04	7.846623e-04
2.241255e+00	2.277706e+00	3.182225e-03	6.364452e-04	6.364452e-04
2.277706e+00	2.314157e+00	1.909336e-03	4.929883e-04	4.929883e-04
2.314157e+00	2.350608e+00	6.364451e-04	2.846269e-04	2.846269e-04
2.350608e+00	2.387059e+00	7.637343e-04	3.117932e-04	3.117932e-04
2.387059e+00	2.423510e+00	1.272890e-04	1.272890e-04	1.272890e-04
2.423510e+00	2.459961e+00	1.272890e-04	1.272890e-04	1.272890e-04
2.459961e+00	2.496412e+00	3.818672e-04	2.204711e-04	2.204711e-04
2.496412e+00	2.532863e+00	1.272890e-04	1.272890e-04	1.272890e-04
2.532863e+00	2.569314e+00	2.545781e-04	1.800139e-04	1.800139e-04
2.569314e+00	2.605765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.605765e+00	2.642216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.642216e+00	2.678667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.678667e+00	2.715118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.715118e+00	2.751569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.751569e+00	2.788020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.788020e+00	2.824471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.824471e+00	2.860922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.860922e+00	2.897373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.897373e+00	2.933824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.933824e+00	2.970275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.970275e+00	3.006725e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.006725e+00	3.043176e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.043176e+00	3.079627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.079627e+00	3.116078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.116078e+00	3.152529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152529e+00	3.188980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.188980e+00	3.225431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.225431e+00	3.261882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.261882e+00	3.298333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.298333e+00	3.334784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.334784e+00	3.371235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.371235e+00	3.407686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.407686e+00	3.444137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.444137e+00	3.480588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.480588e+00	3.517039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.517039e+00	3.553490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.553490e+00	3.589941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.589941e+00	3.626392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.626392e+00	3.662843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.662843e+00	3.699294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.699294e+00	3.735745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.735745e+00	3.772196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.772196e+00	3.808647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.808647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=2.63621170415613496e-12
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e-01	2.364510e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.364510e-01	2.729020e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.729020e-01	3.093529e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.093529e-01	3.458039e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.458039e-01	3.822549e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.822549e-01	4.187059e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.187059e-01	4.551569e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.551569e-01	4.916078e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.916078e-01	5.280588e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.280588e-01	5.645098e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.645098e-01	6.009608e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.009608e-01	6.374118e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.374118e-01	6.738627e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.738627e-01	7.103137e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.103137e-01	7.467647e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.467647e-01	7.832157e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.832157e-01	8.196667e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.196667e-01	8.561176e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.561176e-01	8.925686e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.925686e-01	9.290196e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.290196e-01	9.654706e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.654706e-01	1.001922e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.001922e+00	1.038373e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038373e+00	1.074824e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.074824e+00	1.111275e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.111275e+00	1.147725e+00	5.189728e-03	1.324334e-03	1.324334e-03
1.147725e+00	1.184176e+00	3.642515e-02	2.680366e-03	2.680366e-03
1.184176e+00	1.220627e+00	6.746034e-02	5.588098e-03	5.588098e-03
1.220627e+00	1.257078e+00	9.954747e-02	4.804254e-03	4.804254e-03
1.257078e+00	1.293529e+00	1.242406e-01	5.114573e-03	5.114573e-03
1.293529e+00	1.329980e+00	1.411008e+00	1.741303e-02	1.741303e-02
1.329980e+00	1.366431e+00	1.506273e+00	1.582336e-02	1.582336e-02
1.366431e+00	1.402882e+00	1.239317e+00	1.398647e-02	1.398647e-02
1.402882e+00	1.439333e+00	1.052543e+00	1.269644e-02	1.269644e-02
1.439333e+00	1.475784e+00	9.003380e-01	1.283258e-02	1.283258e-02
1.475784e+00	1.512235e+00	7.073636e-01	1.007299e-02	1.007299e-02
1.512235e+00	1.548686e+00	5.732518e-01	9.153482e-03	9.153482e-03
1.548686e+00	1.585137e+00	4.990014e-01	8.619072e-03	8.619072e-03
1.585137e+00	1.621588e+00	3.914803e-01	7.370974e-03	7.370974e-03
1.621588e+00	1.658039e+00	3.504324e-01	2.209771e-02	2.209771e-02
1.658039e+00	1.694490e+00	2.560416e-01	5.790978e-03	5.790978e-03
1.694490e+00	1.730941e+00	2.014219e-01	5.147677e-03	5.147677e-03
1.730941e+00	1.767392e+00	1.635260e-01	4.779152e-03	4.779152e-03
1.767392e+00	1.803843e+00	1.352564e-01	4.238615e-03	4.238615e-03
1.803843e+00	1.840294e+00	1.018900e-01	4.438997e-03	4.438997e-03
1.840294e+00	1.876745e+00	7.858514e-02	3.225282e-03	3.225282e-03
1.876745e+00	1.913196e+00	6.226822e-02	2.881878e-03	2.881878e-03
1.913196e+00	1.949647e+00	4.678500e-02	2.411126e-03	2.411126e-03
1.949647e+00	1.986098e+00	4.015209e-02	2.299966e-03	2.299966e-03
1.986098e+00	2.022549e+00	2.847181e-02	1.856974e-03	1.856974e-03
2.022549e+00	2.059000e+00	1.917055e-02	1.674735e-03	1.674735e-03
2.059000e+00	2.095451e+00	1.691062e-02	1.610050e-03	1.610050e-03
2.095451e+00	2.131902e+00	1.308324e-02	1.426309e-03	1.426309e-03
2.131902e+00	2.168353e+00	9.683084e-03	1.516490e-03	1.516490e-03
2.168353e+00	2.204804e+00	5.104793e-03	7.784753e-04	7.784753e-04
2.204804e+00	2.241255e+00	4.982365e-03	7.803935e-04	7.803935e-04
2.241255e+00	2.277706e+00	3.750635e-03	6.773076e-04	6.773076e-04
2.277706e+00	2.314157e+00	2.532119e-03	5.709149e-04	5.709149e-04
2.314157e+00	2.350608e+00	1.668250e-03	4.458916e-04	4.458916e-04
2.350608e+00	2.387059e+00	1.186782e-03	3.752933e-04	3.752933e-04
2.387059e+00	2.423510e+00	2.373564e-04	1.678363e-04	1.678363e-04
2.423510e+00	2.459961e+00	6.119879e-04	3.282768e-04	3.282768e-04
2.459961e+00	2.496412e+00	1.186782e-04	1.186782e-04	1.186782e-04
2.496412e+00	2.532863e+00	1.186782e-04	1.186782e-04	1.186782e-04
2.532863e+00	2.569314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.569314e+00	2.605765e+00	1.186782e-04	1.186782e-04	1.186782e-04
2.605765e+00	2.642216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.642216e+00	2.678667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.678667e+00	2.715118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.715118e+00	2.751569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.751569e+00	2.788020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.788020e+00	2.824471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.824471e+00	2.860922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.860922e+00	2.897373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.897373e+00	2.933824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.933824e+00	2.970275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.970275e+00	3.006725e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.006725e+00	3.043176e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.043176e+00	3.079627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.079627e+00	3.116078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.116078e+00	3.152529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152529e+00	3.188980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.188980e+00	3.225431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.225431e+00	3.261882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.261882e+00	3.298333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.298333e+00	3.334784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.334784e+00	3.371235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.371235e+00	3.407686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.407686e+00	3.444137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.444137e+00	3.480588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.480588e+00	3.517039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.517039e+00	3.553490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.553490e+00	3.589941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.589941e+00	3.626392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.626392e+00	3.662843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.662843e+00	3.699294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.699294e+00	3.735745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.735745e+00	3.772196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.772196e+00	3.808647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.808647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/Z_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$m_{\mathrm{Z}}$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}m_{\mathrm{Z}}$ [pb/GeV]
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.801
RatioPlotYMax=1.199
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
LegendAlign=r
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.09126718487867894e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.700000e+01	2.726906e-04	1.324303e-05	1.324303e-05
6.700000e+01	6.800000e+01	3.144946e-04	1.422194e-05	1.422194e-05
6.800000e+01	6.900000e+01	3.395770e-04	1.477819e-05	1.477819e-05
6.900000e+01	7.000000e+01	3.340385e-04	1.466478e-05	1.466478e-05
7.000000e+01	7.100000e+01	3.936006e-04	1.591036e-05	1.591036e-05
7.100000e+01	7.200000e+01	4.225418e-04	1.648493e-05	1.648493e-05
7.200000e+01	7.300000e+01	4.752766e-04	1.776170e-05	1.776170e-05
7.300000e+01	7.400000e+01	5.166045e-04	1.831081e-05	1.831081e-05
7.400000e+01	7.500000e+01	5.839393e-04	1.970442e-05	1.970442e-05
7.500000e+01	7.600000e+01	6.482068e-04	2.050185e-05	2.050185e-05
7.600000e+01	7.700000e+01	7.691552e-04	2.245797e-05	2.245797e-05
7.700000e+01	7.800000e+01	8.359095e-04	2.319449e-05	2.319449e-05
7.800000e+01	7.900000e+01	9.535365e-04	2.477105e-05	2.477105e-05
7.900000e+01	8.000000e+01	1.128012e-03	2.696854e-05	2.696854e-05
8.000000e+01	8.100000e+01	1.391382e-03	3.002870e-05	3.002870e-05
8.100000e+01	8.200000e+01	1.706889e-03	3.313255e-05	3.313255e-05
8.200000e+01	8.300000e+01	2.076804e-03	3.654787e-05	3.654787e-05
8.300000e+01	8.400000e+01	2.674819e-03	4.152080e-05	4.152080e-05
8.400000e+01	8.500000e+01	3.459682e-03	4.717244e-05	4.717244e-05
8.500000e+01	8.600000e+01	4.827288e-03	5.580573e-05	5.580573e-05
8.600000e+01	8.700000e+01	6.914067e-03	6.676982e-05	6.676982e-05
8.700000e+01	8.800000e+01	1.105479e-02	8.455541e-05	8.455541e-05
8.800000e+01	8.900000e+01	1.909897e-02	1.110604e-04	1.110604e-04
8.900000e+01	9.000000e+01	3.836104e-02	1.572907e-04	1.572907e-04
9.000000e+01	9.100000e+01	8.048612e-02	2.277957e-04	2.277957e-04
9.100000e+01	9.200000e+01	9.729838e-02	2.505249e-04	2.505249e-04
9.200000e+01	9.300000e+01	5.274132e-02	1.843671e-04	1.843671e-04
9.300000e+01	9.400000e+01	2.519999e-02	1.273578e-04	1.273578e-04
9.400000e+01	9.500000e+01	1.382140e-02	9.454962e-05	9.454962e-05
9.500000e+01	9.600000e+01	8.565216e-03	7.429222e-05	7.429222e-05
9.600000e+01	9.700000e+01	5.817878e-03	6.120201e-05	6.120201e-05
9.700000e+01	9.800000e+01	4.154296e-03	5.172916e-05	5.172916e-05
9.800000e+01	9.900000e+01	3.200004e-03	4.537624e-05	4.537624e-05
9.900000e+01	1.000000e+02	2.495947e-03	4.007121e-05	4.007121e-05
1.000000e+02	1.010000e+02	1.976064e-03	3.565419e-05	3.565419e-05
1.010000e+02	1.020000e+02	1.633738e-03	3.250329e-05	3.250329e-05
1.020000e+02	1.030000e+02	1.412975e-03	3.014528e-05	3.014528e-05
1.030000e+02	1.040000e+02	1.204678e-03	2.783581e-05	2.783581e-05
1.040000e+02	1.050000e+02	9.737113e-04	2.502461e-05	2.502461e-05
1.050000e+02	1.060000e+02	9.065912e-04	2.417412e-05	2.417412e-05
1.060000e+02	1.070000e+02	7.801934e-04	2.240133e-05	2.240133e-05
1.070000e+02	1.080000e+02	6.732334e-04	2.081937e-05	2.081937e-05
1.080000e+02	1.090000e+02	6.103382e-04	1.981242e-05	1.981242e-05
1.090000e+02	1.100000e+02	5.334435e-04	1.852907e-05	1.852907e-05
1.100000e+02	1.110000e+02	5.042383e-04	1.800852e-05	1.800852e-05
1.110000e+02	1.120000e+02	4.348225e-04	1.672405e-05	1.672405e-05
1.120000e+02	1.130000e+02	3.839535e-04	1.571417e-05	1.571417e-05
1.130000e+02	1.140000e+02	3.891083e-04	1.581951e-05	1.581951e-05
1.140000e+02	1.150000e+02	3.387309e-04	1.477591e-05	1.477591e-05
1.150000e+02	1.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=4.09694239267514107e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
6.600000e+01	6.700000e+01	2.624453e-04	1.306453e-05	1.306453e-05
6.700000e+01	6.800000e+01	2.939575e-04	1.376111e-05	1.376111e-05
6.800000e+01	6.900000e+01	3.109142e-04	1.419711e-05	1.419711e-05
6.900000e+01	7.000000e+01	3.708121e-04	1.553286e-05	1.553286e-05
7.000000e+01	7.100000e+01	3.751540e-04	1.561709e-05	1.561709e-05
7.100000e+01	7.200000e+01	4.050373e-04	1.615495e-05	1.615495e-05
7.200000e+01	7.300000e+01	4.432769e-04	1.686441e-05	1.686441e-05
7.300000e+01	7.400000e+01	5.039034e-04	1.797366e-05	1.797366e-05
7.400000e+01	7.500000e+01	5.810769e-04	1.932953e-05	1.932953e-05
7.500000e+01	7.600000e+01	6.409440e-04	2.028347e-05	2.028347e-05
7.600000e+01	7.700000e+01	7.244306e-04	2.178879e-05	2.178879e-05
7.700000e+01	7.800000e+01	8.251772e-04	2.305192e-05	2.305192e-05
7.800000e+01	7.900000e+01	9.697394e-04	2.513942e-05	2.513942e-05
7.900000e+01	8.000000e+01	1.155813e-03	2.724073e-05	2.724073e-05
8.000000e+01	8.100000e+01	1.411588e-03	3.009063e-05	3.009063e-05
8.100000e+01	8.200000e+01	1.671413e-03	3.281687e-05	3.281687e-05
8.200000e+01	8.300000e+01	2.047278e-03	3.627288e-05	3.627288e-05
8.300000e+01	8.400000e+01	2.599911e-03	4.103053e-05	4.103053e-05
8.400000e+01	8.500000e+01	3.480087e-03	4.752319e-05	4.752319e-05
8.500000e+01	8.600000e+01	4.749658e-03	5.527034e-05	5.527034e-05
8.600000e+01	8.700000e+01	6.964820e-03	6.707728e-05	6.707728e-05
8.700000e+01	8.800000e+01	1.080596e-02	8.411694e-05	8.411694e-05
8.800000e+01	8.900000e+01	1.876092e-02	1.099653e-04	1.099653e-04
8.900000e+01	9.000000e+01	3.828539e-02	1.574548e-04	1.574548e-04
9.000000e+01	9.100000e+01	8.047143e-02	2.277685e-04	2.277685e-04
9.100000e+01	9.200000e+01	9.701895e-02	2.502957e-04	2.502957e-04
9.200000e+01	9.300000e+01	5.265907e-02	1.842962e-04	1.842962e-04
9.300000e+01	9.400000e+01	2.514416e-02	1.273496e-04	1.273496e-04
9.400000e+01	9.500000e+01	1.369986e-02	9.394623e-05	9.394623e-05
9.500000e+01	9.600000e+01	8.499231e-03	7.403688e-05	7.403688e-05
9.600000e+01	9.700000e+01	5.797435e-03	6.102206e-05	6.102206e-05
9.700000e+01	9.800000e+01	4.220457e-03	5.206145e-05	5.206145e-05
9.800000e+01	9.900000e+01	3.176306e-03	4.515253e-05	4.515253e-05
9.900000e+01	1.000000e+02	2.434039e-03	3.952492e-05	3.952492e-05
1.000000e+02	1.010000e+02	1.956764e-03	3.545142e-05	3.545142e-05
1.010000e+02	1.020000e+02	1.657362e-03	3.265835e-05	3.265835e-05
1.020000e+02	1.030000e+02	1.359685e-03	2.952351e-05	2.952351e-05
1.030000e+02	1.040000e+02	1.158035e-03	2.725032e-05	2.725032e-05
1.040000e+02	1.050000e+02	1.002939e-03	2.536186e-05	2.536186e-05
1.050000e+02	1.060000e+02	8.353444e-04	2.314163e-05	2.314163e-05
1.060000e+02	1.070000e+02	7.654218e-04	2.218024e-05	2.218024e-05
1.070000e+02	1.080000e+02	6.752489e-04	2.082644e-05	2.082644e-05
1.080000e+02	1.090000e+02	5.963805e-04	1.955707e-05	1.955707e-05
1.090000e+02	1.100000e+02	5.560537e-04	1.888545e-05	1.888545e-05
1.100000e+02	1.110000e+02	5.283375e-04	1.840562e-05	1.840562e-05
1.110000e+02	1.120000e+02	4.370258e-04	1.677821e-05	1.677821e-05
1.120000e+02	1.130000e+02	4.032667e-04	1.614747e-05	1.614747e-05
1.130000e+02	1.140000e+02	3.658145e-04	1.532703e-05	1.532703e-05
1.140000e+02	1.150000e+02	3.362033e-04	1.468829e-05	1.468829e-05
1.150000e+02	1.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/Z_pT.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZINC/Z_pT
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZINC/Z_pT
#Title=Z $p_\perp$
LogX=1
LogY=1
LegendXPos=0.05
XLabel=$p_\perp^{\text{Z}}$ [GeV]
YLabel=$\text{d}\sigma/\text{d}p_\perp^{\text{Z}}$ [pb/GeV]
LegendYPos=0.5
Legend=1
XMax=1000
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZINC/Z_pT
ScaledBy=1.96560127788299276e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.091765e+00	1.950344e-04	1.379101e-04	1.379101e-04
1.091765e+00	1.191951e+00	4.466026e-04	1.997268e-04	1.997268e-04
1.191951e+00	1.301330e+00	5.726937e-04	2.164579e-04	2.164579e-04
1.301330e+00	1.420746e+00	5.994952e-04	2.119536e-04	2.119536e-04
1.420746e+00	1.551121e+00	2.745516e-04	1.372758e-04	1.372758e-04
1.551121e+00	1.693459e+00	5.658221e-04	1.886074e-04	1.886074e-04
1.693459e+00	1.848860e+00	4.030905e-04	1.523539e-04	1.523539e-04
1.848860e+00	2.018520e+00	6.329365e-04	1.827130e-04	1.827130e-04
2.018520e+00	2.203749e+00	5.797364e-04	1.673555e-04	1.673555e-04
2.203749e+00	2.405976e+00	9.735129e-04	2.075537e-04	2.075537e-04
2.405976e+00	2.626760e+00	8.916887e-04	1.901087e-04	1.901087e-04
2.626760e+00	2.867805e+00	1.039485e-03	1.964442e-04	1.964442e-04
2.867805e+00	3.130969e+00	1.224149e-03	2.040248e-04	2.040248e-04
3.130969e+00	3.418282e+00	1.183550e-03	1.919971e-04	1.919971e-04
3.418282e+00	3.731960e+00	1.283768e-03	1.913729e-04	1.913729e-04
3.731960e+00	4.074423e+00	1.593949e-03	2.040843e-04	2.040843e-04
4.074423e+00	4.448312e+00	1.723249e-03	2.030869e-04	2.030869e-04
4.448312e+00	4.856511e+00	1.731862e-03	1.948498e-04	1.948498e-04
4.856511e+00	5.302169e+00	1.465816e-03	1.715608e-04	1.715608e-04
5.302169e+00	5.788722e+00	1.857588e-03	1.848370e-04	1.848370e-04
5.788722e+00	6.319923e+00	2.004686e-03	1.837693e-04	1.837693e-04
6.319923e+00	6.899870e+00	2.792855e-03	2.075914e-04	2.075914e-04
6.899870e+00	7.533037e+00	2.699438e-03	1.953245e-04	1.953245e-04
7.533037e+00	8.224305e+00	2.614948e-03	1.839872e-04	1.839872e-04
8.224305e+00	8.979008e+00	2.549298e-03	1.738607e-04	1.738607e-04
8.979008e+00	9.802965e+00	3.171294e-03	1.855860e-04	1.855860e-04
9.802965e+00	1.070253e+01	3.710518e-03	1.921233e-04	1.921233e-04
1.070253e+01	1.168465e+01	3.580851e-03	1.806300e-04	1.806300e-04
1.168465e+01	1.275689e+01	3.972585e-03	1.820831e-04	1.820831e-04
1.275689e+01	1.392753e+01	4.594195e-03	1.874011e-04	1.874011e-04
1.392753e+01	1.520559e+01	4.992252e-03	1.869613e-04	1.869613e-04
1.520559e+01	1.660092e+01	5.117811e-03	1.811685e-04	1.811685e-04
1.660092e+01	1.812431e+01	5.580470e-03	1.810544e-04	1.810544e-04
1.812431e+01	1.978748e+01	5.536521e-03	1.725954e-04	1.725954e-04
1.978748e+01	2.160328e+01	6.288413e-03	1.760417e-04	1.760417e-04
2.160328e+01	2.358570e+01	6.337673e-03	1.691400e-04	1.691400e-04
2.358570e+01	2.575004e+01	6.735254e-03	1.668758e-04	1.668758e-04
2.575004e+01	2.811299e+01	6.998510e-03	1.628001e-04	1.628001e-04
2.811299e+01	3.069278e+01	7.291326e-03	1.590341e-04	1.590341e-04
3.069278e+01	3.350930e+01	7.685662e-03	1.563302e-04	1.563302e-04
3.350930e+01	3.658428e+01	7.543119e-03	1.481609e-04	1.481609e-04
3.658428e+01	3.994143e+01	7.799410e-03	1.441865e-04	1.441865e-04
3.994143e+01	4.360665e+01	7.876305e-03	1.386725e-04	1.386725e-04
4.360665e+01	4.760821e+01	7.569855e-03	1.301093e-04	1.301093e-04
4.760821e+01	5.197698e+01	7.523502e-03	1.241394e-04	1.241394e-04
5.197698e+01	5.674664e+01	7.097529e-03	1.153955e-04	1.153955e-04
5.674664e+01	6.195399e+01	6.550800e-03	1.061006e-04	1.061006e-04
6.195399e+01	6.763919e+01	6.288243e-03	9.948804e-05	9.948804e-05
6.763919e+01	7.384610e+01	5.676076e-03	9.046186e-05	9.046186e-05
7.384610e+01	8.062258e+01	5.315205e-03	8.377936e-05	8.377936e-05
8.062258e+01	8.802090e+01	4.729355e-03	7.563339e-05	7.563339e-05
8.802090e+01	9.609813e+01	4.304144e-03	6.905440e-05	6.905440e-05
9.609813e+01	1.049166e+02	3.781011e-03	6.194217e-05	6.194217e-05
1.049166e+02	1.145442e+02	3.236450e-03	5.484722e-05	5.484722e-05
1.145442e+02	1.250554e+02	2.815401e-03	4.895793e-05	4.895793e-05
1.250554e+02	1.365311e+02	2.320663e-03	4.253981e-05	4.253981e-05
1.365311e+02	1.490598e+02	1.827060e-03	3.612456e-05	3.612456e-05
1.490598e+02	1.627383e+02	1.503383e-03	3.136136e-05	3.136136e-05
1.627383e+02	1.776720e+02	1.181075e-03	2.660321e-05	2.660321e-05
1.776720e+02	1.939760e+02	9.127594e-04	2.238258e-05	2.238258e-05
1.939760e+02	2.117762e+02	6.761694e-04	1.843718e-05	1.843718e-05
2.117762e+02	2.312098e+02	4.908652e-04	1.503431e-05	1.503431e-05
2.312098e+02	2.524268e+02	3.530204e-04	1.220217e-05	1.220217e-05
2.524268e+02	2.755907e+02	2.607656e-04	1.003687e-05	1.003687e-05
2.755907e+02	3.008803e+02	1.673699e-04	7.695677e-06	7.695677e-06
3.008803e+02	3.284905e+02	1.212161e-04	6.267935e-06	6.267935e-06
3.284905e+02	3.586344e+02	7.777859e-05	4.805178e-06	4.805178e-06
3.586344e+02	3.915445e+02	5.682970e-05	3.930992e-06	3.930992e-06
3.915445e+02	4.274745e+02	3.885310e-05	3.110737e-06	3.110737e-06
4.274745e+02	4.667017e+02	1.939054e-05	2.103199e-06	2.103199e-06
4.667017e+02	5.095285e+02	1.337281e-05	1.671601e-06	1.671601e-06
5.095285e+02	5.562853e+02	8.803823e-06	1.298053e-06	1.298053e-06
5.562853e+02	6.073328e+02	5.784924e-06	1.007026e-06	1.007026e-06
6.073328e+02	6.630647e+02	2.569060e-06	6.422653e-07	6.422653e-07
6.630647e+02	7.239107e+02	1.323637e-06	4.412122e-07	4.412122e-07
7.239107e+02	7.903403e+02	5.388360e-07	2.694180e-07	2.694180e-07
7.903403e+02	8.628659e+02	8.637041e-07	3.264495e-07	3.264495e-07
8.628659e+02	9.420467e+02	1.130156e-07	1.130156e-07	1.130156e-07
9.420467e+02	1.028494e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.028494e+03	1.122873e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122873e+03	1.225913e+03	8.684652e-08	8.684652e-08	8.684652e-08
1.225913e+03	1.338409e+03	7.954653e-08	7.954652e-08	7.954652e-08
1.338409e+03	1.461228e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.461228e+03	1.595318e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.595318e+03	1.741712e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.741712e+03	1.901540e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.901540e+03	2.076035e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.076035e+03	2.266542e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.266542e+03	2.474531e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.474531e+03	2.701606e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.701606e+03	2.949519e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.949519e+03	3.220181e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220181e+03	3.515681e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.515681e+03	3.838297e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.838297e+03	4.190518e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190518e+03	4.575060e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.575060e+03	4.994890e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.994890e+03	5.453246e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.453246e+03	5.953663e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.953663e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZINC/Z_pT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZINC/Z_pT
ScaledBy=7.73860535788599392e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.091765e+00	3.839269e-04	1.919634e-04	1.919634e-04
1.091765e+00	1.191951e+00	4.395705e-04	1.965819e-04	1.965819e-04
1.191951e+00	1.301330e+00	3.221007e-04	1.610503e-04	1.610503e-04
1.301330e+00	1.420746e+00	5.900557e-04	2.086162e-04	2.086162e-04
1.420746e+00	1.551121e+00	1.351142e-04	9.554021e-05	9.554021e-05
1.551121e+00	1.693459e+00	4.950336e-04	1.750208e-04	1.750208e-04
1.693459e+00	1.848860e+00	2.833882e-04	1.267350e-04	1.267350e-04
1.848860e+00	2.018520e+00	6.748845e-04	1.871793e-04	1.871793e-04
2.018520e+00	2.203749e+00	8.559119e-04	2.017404e-04	2.017404e-04
2.203749e+00	2.405976e+00	9.785246e-04	2.220925e-04	2.220925e-04
2.405976e+00	2.626760e+00	7.579693e-04	1.738901e-04	1.738901e-04
2.626760e+00	2.867805e+00	1.349650e-03	2.260779e-04	2.260779e-04
2.867805e+00	3.130969e+00	1.706904e-03	2.390145e-04	2.390145e-04
3.130969e+00	3.418282e+00	8.462969e-04	1.633931e-04	1.633931e-04
3.418282e+00	3.731960e+00	1.241803e-03	1.873133e-04	1.873133e-04
3.731960e+00	4.074423e+00	1.264830e-03	1.807475e-04	1.807475e-04
4.074423e+00	4.448312e+00	1.460544e-03	1.854892e-04	1.854892e-04
4.448312e+00	4.856511e+00	1.758865e-03	1.956797e-04	1.956797e-04
4.856511e+00	5.302169e+00	1.679897e-03	1.822105e-04	1.822105e-04
5.302169e+00	5.788722e+00	1.872616e-03	1.846221e-04	1.846221e-04
5.788722e+00	6.319923e+00	2.003759e-03	1.832292e-04	1.832292e-04
6.319923e+00	6.899870e+00	2.415578e-03	1.915695e-04	1.915695e-04
6.899870e+00	7.533037e+00	2.703168e-03	1.950095e-04	1.950095e-04
7.533037e+00	8.224305e+00	2.697133e-03	1.858300e-04	1.858300e-04
8.224305e+00	8.979008e+00	2.745332e-03	1.832247e-04	1.832247e-04
8.979008e+00	9.802965e+00	3.845931e-03	2.042893e-04	2.042893e-04
9.802965e+00	1.070253e+01	3.625437e-03	2.462015e-04	2.462015e-04
1.070253e+01	1.168465e+01	3.773281e-03	1.915980e-04	1.915980e-04
1.168465e+01	1.275689e+01	4.205816e-03	1.867667e-04	1.867667e-04
1.275689e+01	1.392753e+01	4.701363e-03	1.909384e-04	1.909384e-04
1.392753e+01	1.520559e+01	4.725768e-03	1.816366e-04	1.816366e-04
1.520559e+01	1.660092e+01	4.924421e-03	1.782721e-04	1.782721e-04
1.660092e+01	1.812431e+01	5.478086e-03	1.819656e-04	1.819656e-04
1.812431e+01	1.978748e+01	5.794138e-03	1.779942e-04	1.779942e-04
1.978748e+01	2.160328e+01	6.558465e-03	1.848237e-04	1.848237e-04
2.160328e+01	2.358570e+01	6.517711e-03	1.711507e-04	1.711507e-04
2.358570e+01	2.575004e+01	6.767162e-03	1.677742e-04	1.677742e-04
2.575004e+01	2.811299e+01	7.154506e-03	1.935506e-04	1.935506e-04
2.811299e+01	3.069278e+01	7.206067e-03	1.593943e-04	1.593943e-04
3.069278e+01	3.350930e+01	7.585158e-03	1.567723e-04	1.567723e-04
3.350930e+01	3.658428e+01	7.915173e-03	1.567465e-04	1.567465e-04
3.658428e+01	3.994143e+01	7.659762e-03	1.480685e-04	1.480685e-04
3.994143e+01	4.360665e+01	7.584328e-03	1.367625e-04	1.367625e-04
4.360665e+01	4.760821e+01	7.391900e-03	1.296581e-04	1.296581e-04
4.760821e+01	5.197698e+01	7.342234e-03	1.231312e-04	1.231312e-04
5.197698e+01	5.674664e+01	6.980154e-03	1.151061e-04	1.151061e-04
5.674664e+01	6.195399e+01	6.637107e-03	1.085521e-04	1.085521e-04
6.195399e+01	6.763919e+01	6.236776e-03	9.922352e-05	9.922352e-05
6.763919e+01	7.384610e+01	5.725931e-03	9.123323e-05	9.123323e-05
7.384610e+01	8.062258e+01	5.296024e-03	8.379755e-05	8.379755e-05
8.062258e+01	8.802090e+01	4.815318e-03	7.637235e-05	7.637235e-05
8.802090e+01	9.609813e+01	4.354942e-03	6.990268e-05	6.990268e-05
9.609813e+01	1.049166e+02	3.784341e-03	6.271676e-05	6.271676e-05
1.049166e+02	1.145442e+02	3.259764e-03	5.525695e-05	5.525695e-05
1.145442e+02	1.250554e+02	2.795299e-03	4.867125e-05	4.867125e-05
1.250554e+02	1.365311e+02	2.339884e-03	5.533344e-05	5.533344e-05
1.365311e+02	1.490598e+02	1.855289e-03	3.638323e-05	3.638323e-05
1.490598e+02	1.627383e+02	1.441923e-03	3.080865e-05	3.080865e-05
1.627383e+02	1.776720e+02	1.156283e-03	2.650499e-05	2.650499e-05
1.776720e+02	1.939760e+02	8.583605e-04	2.161601e-05	2.161601e-05
1.939760e+02	2.117762e+02	6.572724e-04	1.829235e-05	1.829235e-05
2.117762e+02	2.312098e+02	5.065733e-04	1.614355e-05	1.614355e-05
2.312098e+02	2.524268e+02	3.561824e-04	1.228183e-05	1.228183e-05
2.524268e+02	2.755907e+02	2.484698e-04	9.840786e-06	9.840786e-06
2.755907e+02	3.008803e+02	1.727657e-04	8.451826e-06	8.451826e-06
3.008803e+02	3.284905e+02	1.194732e-04	6.240497e-06	6.240497e-06
3.284905e+02	3.586344e+02	7.626442e-05	4.804938e-06	4.804938e-06
3.586344e+02	3.915445e+02	5.371132e-05	3.907627e-06	3.907627e-06
3.915445e+02	4.274745e+02	4.521573e-05	3.883229e-06	3.883229e-06
4.274745e+02	4.667017e+02	1.811721e-05	2.050970e-06	2.050970e-06
4.667017e+02	5.095285e+02	1.453980e-05	1.806245e-06	1.806245e-06
5.095285e+02	5.562853e+02	9.976581e-06	1.495424e-06	1.495424e-06
5.562853e+02	6.073328e+02	5.348756e-06	9.606650e-07	9.606650e-07
6.073328e+02	6.630647e+02	2.057402e-06	5.706272e-07	5.706272e-07
6.630647e+02	7.239107e+02	2.581828e-06	6.707117e-07	6.707117e-07
7.239107e+02	7.903403e+02	1.246799e-06	4.739371e-07	4.739371e-07
7.903403e+02	8.628659e+02	6.072175e-07	2.715559e-07	2.715559e-07
8.628659e+02	9.420467e+02	4.449444e-07	2.224721e-07	2.224721e-07
9.420467e+02	1.028494e+03	1.278777e-07	1.278777e-07	1.278777e-07
1.028494e+03	1.122873e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.122873e+03	1.225913e+03	8.547905e-08	8.547905e-08	8.547905e-08
1.225913e+03	1.338409e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.338409e+03	1.461228e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.461228e+03	1.595318e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.595318e+03	1.741712e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.741712e+03	1.901540e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.901540e+03	2.076035e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.076035e+03	2.266542e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.266542e+03	2.474531e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.474531e+03	2.701606e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.701606e+03	2.949519e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.949519e+03	3.220181e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220181e+03	3.515681e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.515681e+03	3.838297e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.838297e+03	4.190518e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190518e+03	4.575060e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.575060e+03	4.994890e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.994890e+03	5.453246e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.453246e+03	5.953663e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.953663e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/Z_y.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$y_{\mathrm{Z}}$
YLabel=$\mathrm{d}\sigma/\mathrm{d}y_{\mathrm{Z}}$ [pb]
LegendXPos=0.35
LegendYPos=0.5
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.951
RatioPlotYMax=1.049
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMin=-3.0
XMax=3.0
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.09126718487867894e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.800000e+00	-3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.400000e+00	7.396090e-05	1.542191e-05	1.542191e-05
-3.400000e+00	-3.200000e+00	8.939620e-04	5.361630e-05	5.361630e-05
-3.200000e+00	-3.000000e+00	3.225386e-03	1.020459e-04	1.020459e-04
-3.000000e+00	-2.800000e+00	6.501075e-03	1.448207e-04	1.448207e-04
-2.800000e+00	-2.600000e+00	1.168873e-02	1.939864e-04	1.939864e-04
-2.600000e+00	-2.400000e+00	1.897044e-02	2.478755e-04	2.478755e-04
-2.400000e+00	-2.200000e+00	2.653487e-02	2.925325e-04	2.925325e-04
-2.200000e+00	-2.000000e+00	3.608849e-02	3.415197e-04	3.415197e-04
-2.000000e+00	-1.800000e+00	4.596154e-02	3.849693e-04	3.849693e-04
-1.800000e+00	-1.600000e+00	5.665065e-02	4.272771e-04	4.272771e-04
-1.600000e+00	-1.400000e+00	6.875530e-02	4.717371e-04	4.717371e-04
-1.400000e+00	-1.200000e+00	7.993775e-02	5.073726e-04	5.073726e-04
-1.200000e+00	-1.000000e+00	9.106195e-02	5.414635e-04	5.414635e-04
-1.000000e+00	-8.000000e-01	9.990925e-02	5.673079e-04	5.673079e-04
-8.000000e-01	-6.000000e-01	1.102720e-01	5.958473e-04	5.958473e-04
-6.000000e-01	-4.000000e-01	1.159269e-01	6.118431e-04	6.118431e-04
-4.000000e-01	-2.000000e-01	1.202900e-01	6.223727e-04	6.223727e-04
-2.000000e-01	0.000000e+00	1.242392e-01	6.329976e-04	6.329976e-04
0.000000e+00	2.000000e-01	1.233086e-01	6.306398e-04	6.306398e-04
2.000000e-01	4.000000e-01	1.203854e-01	6.231641e-04	6.231641e-04
4.000000e-01	6.000000e-01	1.167553e-01	6.129776e-04	6.129776e-04
6.000000e-01	8.000000e-01	1.087977e-01	5.921873e-04	5.921873e-04
8.000000e-01	1.000000e+00	1.002214e-01	5.682079e-04	5.682079e-04
1.000000e+00	1.200000e+00	8.969285e-02	5.376514e-04	5.376514e-04
1.200000e+00	1.400000e+00	7.921445e-02	5.051715e-04	5.051715e-04
1.400000e+00	1.600000e+00	6.834225e-02	4.694720e-04	4.694720e-04
1.600000e+00	1.800000e+00	5.682075e-02	4.281818e-04	4.281818e-04
1.800000e+00	2.000000e+00	4.610064e-02	3.866203e-04	3.866203e-04
2.000000e+00	2.200000e+00	3.566476e-02	3.393568e-04	3.393568e-04
2.200000e+00	2.400000e+00	2.673358e-02	2.935493e-04	2.935493e-04
2.400000e+00	2.600000e+00	1.888627e-02	2.468916e-04	2.468916e-04
2.600000e+00	2.800000e+00	1.186328e-02	1.960420e-04	1.960420e-04
2.800000e+00	3.000000e+00	6.747500e-03	1.479123e-04	1.479123e-04
3.000000e+00	3.200000e+00	2.897270e-03	9.661695e-05	9.661695e-05
3.200000e+00	3.400000e+00	9.675285e-04	5.607125e-05	5.607125e-05
3.400000e+00	3.600000e+00	6.752950e-05	1.473615e-05	1.473615e-05
3.600000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=4.09694239267514107e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-4.000000e+00	-3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.800000e+00	-3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
-3.600000e+00	-3.400000e+00	6.731115e-05	1.468849e-05	1.468849e-05
-3.400000e+00	-3.200000e+00	8.914100e-04	5.445246e-05	5.445246e-05
-3.200000e+00	-3.000000e+00	3.090074e-03	1.012445e-04	1.012445e-04
-3.000000e+00	-2.800000e+00	6.565495e-03	1.454748e-04	1.454748e-04
-2.800000e+00	-2.600000e+00	1.171615e-02	1.939966e-04	1.939966e-04
-2.600000e+00	-2.400000e+00	1.860735e-02	2.449717e-04	2.449717e-04
-2.400000e+00	-2.200000e+00	2.643941e-02	2.918515e-04	2.918515e-04
-2.200000e+00	-2.000000e+00	3.643023e-02	3.429353e-04	3.429353e-04
-2.000000e+00	-1.800000e+00	4.575845e-02	3.839597e-04	3.839597e-04
-1.800000e+00	-1.600000e+00	5.671560e-02	4.293418e-04	4.293418e-04
-1.600000e+00	-1.400000e+00	6.847475e-02	4.693023e-04	4.693023e-04
-1.400000e+00	-1.200000e+00	7.935635e-02	5.073352e-04	5.073352e-04
-1.200000e+00	-1.000000e+00	9.022390e-02	5.392664e-04	5.392664e-04
-1.000000e+00	-8.000000e-01	9.976625e-02	5.664901e-04	5.664901e-04
-8.000000e-01	-6.000000e-01	1.089641e-01	5.923430e-04	5.923430e-04
-6.000000e-01	-4.000000e-01	1.163033e-01	6.125420e-04	6.125420e-04
-4.000000e-01	-2.000000e-01	1.202861e-01	6.218280e-04	6.218280e-04
-2.000000e-01	0.000000e+00	1.221972e-01	6.271049e-04	6.271049e-04
0.000000e+00	2.000000e-01	1.224887e-01	6.302081e-04	6.302081e-04
2.000000e-01	4.000000e-01	1.197971e-01	6.224711e-04	6.224711e-04
4.000000e-01	6.000000e-01	1.151750e-01	6.086779e-04	6.086779e-04
6.000000e-01	8.000000e-01	1.086984e-01	5.918070e-04	5.918070e-04
8.000000e-01	1.000000e+00	1.001460e-01	5.679485e-04	5.679485e-04
1.000000e+00	1.200000e+00	9.003475e-02	5.381933e-04	5.381933e-04
1.200000e+00	1.400000e+00	7.992235e-02	5.071984e-04	5.071984e-04
1.400000e+00	1.600000e+00	6.720945e-02	4.652500e-04	4.652500e-04
1.600000e+00	1.800000e+00	5.680795e-02	4.312735e-04	4.312735e-04
1.800000e+00	2.000000e+00	4.636088e-02	3.866674e-04	3.866674e-04
2.000000e+00	2.200000e+00	3.583135e-02	3.409950e-04	3.409950e-04
2.200000e+00	2.400000e+00	2.646362e-02	2.920966e-04	2.920966e-04
2.400000e+00	2.600000e+00	1.870748e-02	2.465763e-04	2.465763e-04
2.600000e+00	2.800000e+00	1.188707e-02	1.969570e-04	1.969570e-04
2.800000e+00	3.000000e+00	6.546985e-03	1.470820e-04	1.470820e-04
3.000000e+00	3.200000e+00	2.939494e-03	9.791861e-05	9.791861e-05
3.200000e+00	3.400000e+00	1.028030e-03	5.764074e-05	5.764074e-05
3.400000e+00	3.600000e+00	7.475140e-05	1.785514e-05	1.785514e-05
3.600000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/jet_HT.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_HT
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_HT
#Title=Scalar sum of jet transverse momenta (HT)
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT
LogX=1
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT
XLabel=$HT$ [GeV]
YLabel=$\text{d}\sigma/\text{d}HT$ [pb/GeV]
Legend=1
XMax=3500
LegendXPos=0.05
LegendYPos=0.5
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_HT
ScaledBy=1.96560127788299276e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.245265e+01	2.918856e-04	3.263380e-05	3.263380e-05
2.245265e+01	2.520608e+01	3.055006e-04	3.150998e-05	3.150998e-05
2.520608e+01	2.829717e+01	2.576538e-04	2.731125e-05	2.731125e-05
2.829717e+01	3.176733e+01	2.114573e-04	2.335155e-05	2.335155e-05
3.176733e+01	3.566304e+01	2.228145e-04	2.262338e-05	2.262338e-05
3.566304e+01	4.003649e+01	1.514139e-04	1.760151e-05	1.760151e-05
4.003649e+01	4.494627e+01	2.825061e-04	2.269144e-05	2.269144e-05
4.494627e+01	5.045815e+01	6.055741e-04	3.135544e-05	3.135544e-05
5.045815e+01	5.664597e+01	7.129639e-04	3.211027e-05	3.211027e-05
5.664597e+01	6.359261e+01	7.986844e-04	3.207593e-05	3.207593e-05
6.359261e+01	7.139114e+01	9.765063e-04	3.347421e-05	3.347421e-05
7.139114e+01	8.014603e+01	1.248025e-03	3.571621e-05	3.571621e-05
8.014603e+01	8.997455e+01	1.661625e-03	3.889570e-05	3.889570e-05
8.997455e+01	1.010084e+02	1.889675e-03	3.914797e-05	3.914797e-05
1.010084e+02	1.133953e+02	2.313942e-03	4.088595e-05	4.088595e-05
1.133953e+02	1.273013e+02	2.545730e-03	4.047475e-05	4.047475e-05
1.273013e+02	1.429125e+02	2.757192e-03	3.975525e-05	3.975525e-05
1.429125e+02	1.604383e+02	2.835359e-03	3.804909e-05	3.804909e-05
1.604383e+02	1.801133e+02	2.798078e-03	3.567399e-05	3.567399e-05
1.801133e+02	2.022010e+02	2.711619e-03	3.314501e-05	3.314501e-05
2.022010e+02	2.269975e+02	2.446795e-03	2.971548e-05	2.971548e-05
2.269975e+02	2.548348e+02	2.133872e-03	2.619086e-05	2.619086e-05
2.548348e+02	2.860858e+02	1.811724e-03	2.278043e-05	2.278043e-05
2.860858e+02	3.211693e+02	1.517142e-03	1.967165e-05	1.967165e-05
3.211693e+02	3.605551e+02	1.155794e-03	1.620502e-05	1.620502e-05
3.605551e+02	4.047710e+02	9.153904e-04	1.361110e-05	1.361110e-05
4.047710e+02	4.544091e+02	6.560322e-04	1.087512e-05	1.087512e-05
4.544091e+02	5.101345e+02	4.748499e-04	8.732341e-06	8.732341e-06
5.101345e+02	5.726936e+02	3.229920e-04	6.797195e-06	6.797195e-06
5.726936e+02	6.429246e+02	2.129148e-04	5.208560e-06	5.208560e-06
6.429246e+02	7.217681e+02	1.447114e-04	4.052727e-06	4.052727e-06
7.217681e+02	8.102804e+02	9.503476e-05	3.099692e-06	3.099692e-06
8.102804e+02	9.096473e+02	5.610538e-05	2.247815e-06	2.247815e-06
9.096473e+02	1.021200e+03	3.609862e-05	1.701706e-06	1.701706e-06
1.021200e+03	1.146432e+03	1.986496e-05	1.191421e-06	1.191421e-06
1.146432e+03	1.287022e+03	1.247555e-05	8.911112e-07	8.911112e-07
1.287022e+03	1.444853e+03	6.520246e-06	6.080158e-07	6.080158e-07
1.444853e+03	1.622039e+03	3.484801e-06	4.195207e-07	4.195207e-07
1.622039e+03	1.820954e+03	1.799495e-06	2.845252e-07	2.845252e-07
1.820954e+03	2.044263e+03	7.613871e-07	1.746743e-07	1.746743e-07
2.044263e+03	2.294956e+03	4.997399e-07	1.335612e-07	1.335612e-07
2.294956e+03	2.576392e+03	3.179645e-07	1.005492e-07	1.005492e-07
2.576392e+03	2.892342e+03	5.664608e-08	4.005483e-08	4.005483e-08
2.892342e+03	3.247038e+03	2.522911e-08	2.522911e-08	2.522911e-08
3.247038e+03	3.645231e+03	2.247319e-08	2.247319e-08	2.247319e-08
3.645231e+03	4.092255e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.092255e+03	4.594099e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.594099e+03	5.157486e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.157486e+03	5.789962e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.789962e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_HT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_HT
ScaledBy=7.73860535788599392e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+01	2.245265e+01	2.805796e-04	3.213231e-05	3.213231e-05
2.245265e+01	2.520608e+01	2.669821e-04	2.962005e-05	2.962005e-05
2.520608e+01	2.829717e+01	2.262099e-04	2.589639e-05	2.589639e-05
2.829717e+01	3.176733e+01	2.991297e-04	3.100028e-05	3.100028e-05
3.176733e+01	3.566304e+01	2.012190e-04	2.132917e-05	2.132917e-05
3.566304e+01	4.003649e+01	1.669906e-04	1.848761e-05	1.848761e-05
4.003649e+01	4.494627e+01	3.461872e-04	2.523988e-05	2.523988e-05
4.494627e+01	5.045815e+01	5.898648e-04	4.028823e-05	4.028823e-05
5.045815e+01	5.664597e+01	7.695641e-04	3.350369e-05	3.350369e-05
5.664597e+01	6.359261e+01	7.942001e-04	3.247158e-05	3.247158e-05
6.359261e+01	7.139114e+01	1.014225e-03	4.600672e-05	4.600672e-05
7.139114e+01	8.014603e+01	1.339537e-03	3.793453e-05	3.793453e-05
8.014603e+01	8.997455e+01	1.619816e-03	3.867519e-05	3.867519e-05
8.997455e+01	1.010084e+02	1.894746e-03	3.950545e-05	3.950545e-05
1.010084e+02	1.133953e+02	2.341152e-03	4.103433e-05	4.103433e-05
1.133953e+02	1.273013e+02	2.602907e-03	4.190399e-05	4.190399e-05
1.273013e+02	1.429125e+02	2.736710e-03	4.000986e-05	4.000986e-05
1.429125e+02	1.604383e+02	2.873231e-03	3.836627e-05	3.836627e-05
1.604383e+02	1.801133e+02	2.845205e-03	3.595552e-05	3.595552e-05
1.801133e+02	2.022010e+02	2.677846e-03	3.332638e-05	3.332638e-05
2.022010e+02	2.269975e+02	2.431416e-03	2.965447e-05	2.965447e-05
2.269975e+02	2.548348e+02	2.099388e-03	2.610435e-05	2.610435e-05
2.548348e+02	2.860858e+02	1.814952e-03	2.285063e-05	2.285063e-05
2.860858e+02	3.211693e+02	1.480909e-03	2.279743e-05	2.279743e-05
3.211693e+02	3.605551e+02	1.161062e-03	1.636925e-05	1.636925e-05
3.605551e+02	4.047710e+02	8.982009e-04	1.358986e-05	1.358986e-05
4.047710e+02	4.544091e+02	6.495293e-04	1.081498e-05	1.081498e-05
4.544091e+02	5.101345e+02	4.719435e-04	8.894857e-06	8.894857e-06
5.101345e+02	5.726936e+02	3.207353e-04	6.882927e-06	6.882927e-06
5.726936e+02	6.429246e+02	2.136740e-04	5.367080e-06	5.367080e-06
6.429246e+02	7.217681e+02	1.438666e-04	4.043174e-06	4.043174e-06
7.217681e+02	8.102804e+02	9.477891e-05	3.213291e-06	3.213291e-06
8.102804e+02	9.096473e+02	5.621057e-05	2.268940e-06	2.268940e-06
9.096473e+02	1.021200e+03	3.507073e-05	1.732618e-06	1.732618e-06
1.021200e+03	1.146432e+03	1.974962e-05	1.236726e-06	1.236726e-06
1.146432e+03	1.287022e+03	1.107030e-05	8.436921e-07	8.436921e-07
1.287022e+03	1.444853e+03	6.326703e-06	6.318228e-07	6.318228e-07
1.444853e+03	1.622039e+03	2.987468e-06	3.906320e-07	3.906320e-07
1.622039e+03	1.820954e+03	1.776432e-06	2.886200e-07	2.886200e-07
1.820954e+03	2.044263e+03	9.363380e-07	1.970359e-07	1.970359e-07
2.044263e+03	2.294956e+03	4.708305e-07	1.312849e-07	1.312849e-07
2.294956e+03	2.576392e+03	2.825673e-07	1.136865e-07	1.136865e-07
2.576392e+03	2.892342e+03	1.115083e-07	5.575414e-08	5.575414e-08
2.892342e+03	3.247038e+03	1.031598e-07	6.399279e-08	6.399279e-08
3.247038e+03	3.645231e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.645231e+03	4.092255e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.092255e+03	4.594099e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.594099e+03	5.157486e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.157486e+03	5.789962e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.789962e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/jet_multi_exclusive.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_exclusive
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_exclusive
#Title=Exclusive jet multiplicity
XMajorTickMarks=10
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive
ErrorBands=1
XMinorTickMarks=0
YLabel=$\sigma(N_{\text{jet}})$ [pb]
XLabel=$N_{\text{jet}}$
Legend=1
LegendXPos=0.5
LegendYPos=0.5
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_exclusive
ScaledBy=1.96560127788299276e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.832279e-04	6.575899e-05	6.575899e-05
5.000000e-01	1.500000e+00	8.375950e-03	2.737765e-04	2.737765e-04
1.500000e+00	2.500000e+00	5.369199e-02	6.931607e-04	6.931607e-04
2.500000e+00	3.500000e+00	1.584361e-01	1.190778e-03	1.190778e-03
3.500000e+00	4.500000e+00	2.200029e-01	1.403115e-03	1.403115e-03
4.500000e+00	5.500000e+00	1.699799e-01	1.233326e-03	1.233326e-03
5.500000e+00	6.500000e+00	9.818475e-02	9.373487e-04	9.373487e-04
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_exclusive
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_exclusive
ScaledBy=7.73860535788599392e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.028982e-04	6.661589e-05	6.661589e-05
5.000000e-01	1.500000e+00	8.707474e-03	2.875202e-04	2.875202e-04
1.500000e+00	2.500000e+00	5.579233e-02	7.266169e-04	7.266169e-04
2.500000e+00	3.500000e+00	1.589601e-01	1.224453e-03	1.224453e-03
3.500000e+00	4.500000e+00	2.184211e-01	1.410487e-03	1.410487e-03
4.500000e+00	5.500000e+00	1.688867e-01	1.302683e-03	1.302683e-03
5.500000e+00	6.500000e+00	9.771271e-02	9.406502e-04	9.406502e-04
# END HISTO1D



==> figures/lhc/z+jets/jet_multi_inclusive.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_inclusive
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_inclusive
#Title=Inclusive jet multiplicity
XMajorTickMarks=10
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlotYMin=0.951
RatioPlotYMax=1.049
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive
ErrorBands=1
XMinorTickMarks=0
YLabel=$\sigma(\geq N_{\text{jet}})$ [pb]
XLabel=$N_{\text{jet}}$
Legend=1
LegendXPos=0.05
LegendYPos=0.5
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jet_multi_inclusive
ScaledBy=1.96560127788299276e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.934424e-01	2.664659e-03	2.664659e-03
5.000000e-01	1.500000e+00	7.929591e-01	2.663848e-03	2.663848e-03
1.500000e+00	2.500000e+00	7.845832e-01	2.649742e-03	2.649742e-03
2.500000e+00	3.500000e+00	7.308912e-01	2.557472e-03	2.557472e-03
3.500000e+00	4.500000e+00	5.724551e-01	2.263340e-03	2.263340e-03
4.500000e+00	5.500000e+00	3.524521e-01	1.775944e-03	1.775944e-03
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_inclusive
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jet_multi_inclusive
ScaledBy=7.73860535788599392e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.923545e-01	2.729724e-03	2.729724e-03
5.000000e-01	1.500000e+00	7.918516e-01	2.728911e-03	2.728911e-03
1.500000e+00	2.500000e+00	7.831442e-01	2.713722e-03	2.713722e-03
2.500000e+00	3.500000e+00	7.273518e-01	2.614635e-03	2.614635e-03
3.500000e+00	4.500000e+00	5.683917e-01	2.310202e-03	2.310202e-03
4.500000e+00	5.500000e+00	3.499706e-01	1.829634e-03	1.829634e-03
5.500000e+00	6.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/jet_pT_1.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
XLabel=$p_\perp(\mathrm{jet~1})$ [GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}p_\perp(\mathrm{jet~1})$ [pb/GeV]
LogX=1
LegendXPos=0.1
LegendYPos=0.5
XMin=2.870333e+01
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
XMax=500
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.09126718487867894e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.060329e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.060329e+01	1.124298e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.124298e+01	1.192126e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.192126e+01	1.264046e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.264046e+01	1.340304e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.340304e+01	1.421164e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.421164e+01	1.506901e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.506901e+01	1.597811e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.597811e+01	1.694206e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.694206e+01	1.796416e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.796416e+01	1.904792e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.904792e+01	2.019706e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.019706e+01	2.141553e+01	5.806069e-06	1.750596e-06	1.750596e-06
2.141553e+01	2.270751e+01	3.002283e-05	4.412187e-06	4.412187e-06
2.270751e+01	2.407743e+01	9.850371e-05	7.072133e-06	7.072133e-06
2.407743e+01	2.553000e+01	2.267524e-04	1.170620e-05	1.170620e-05
2.553000e+01	2.707021e+01	4.215916e-04	1.385804e-05	1.385804e-05
2.707021e+01	2.870333e+01	6.543689e-04	1.636920e-05	1.636920e-05
2.870333e+01	3.043497e+01	9.227553e-04	1.909576e-05	1.909576e-05
3.043497e+01	3.227109e+01	1.234783e-03	2.099150e-05	2.099150e-05
3.227109e+01	3.421797e+01	1.509978e-03	2.242784e-05	2.242784e-05
3.421797e+01	3.628231e+01	1.867901e-03	2.449204e-05	2.449204e-05
3.628231e+01	3.847119e+01	2.185160e-03	2.544504e-05	2.544504e-05
3.847119e+01	4.079213e+01	2.518278e-03	2.647000e-05	2.647000e-05
4.079213e+01	4.325308e+01	2.759475e-03	2.691530e-05	2.691530e-05
4.325308e+01	4.586250e+01	3.056235e-03	2.752421e-05	2.752421e-05
4.586250e+01	4.862934e+01	3.219868e-03	2.738375e-05	2.738375e-05
4.862934e+01	5.156310e+01	3.353650e-03	2.712262e-05	2.712262e-05
5.156310e+01	5.467386e+01	3.504275e-03	2.693891e-05	2.693891e-05
5.467386e+01	5.797228e+01	3.536305e-03	2.630627e-05	2.630627e-05
5.797228e+01	6.146970e+01	3.584948e-03	2.570135e-05	2.570135e-05
6.146970e+01	6.517811e+01	3.604440e-03	2.502727e-05	2.502727e-05
6.517811e+01	6.911025e+01	3.544228e-03	2.408933e-05	2.408933e-05
6.911025e+01	7.327961e+01	3.466091e-03	2.312616e-05	2.312616e-05
7.327961e+01	7.770050e+01	3.347032e-03	2.209531e-05	2.209531e-05
7.770050e+01	8.238810e+01	3.206063e-03	2.099414e-05	2.099414e-05
8.238810e+01	8.735850e+01	3.052251e-03	1.988170e-05	1.988170e-05
8.735850e+01	9.262876e+01	2.887283e-03	1.878242e-05	1.878242e-05
9.262876e+01	9.821697e+01	2.679497e-03	1.756318e-05	1.756318e-05
9.821697e+01	1.041423e+02	2.518692e-03	1.654494e-05	1.654494e-05
1.041423e+02	1.104251e+02	2.325980e-03	1.543720e-05	1.543720e-05
1.104251e+02	1.170870e+02	2.131074e-03	1.435003e-05	1.435003e-05
1.170870e+02	1.241507e+02	1.926476e-03	1.324695e-05	1.324695e-05
1.241507e+02	1.316406e+02	1.741018e-03	1.223285e-05	1.223285e-05
1.316406e+02	1.395824e+02	1.575426e-03	1.129985e-05	1.129985e-05
1.395824e+02	1.480033e+02	1.380094e-03	1.026975e-05	1.026975e-05
1.480033e+02	1.569322e+02	1.228552e-03	9.409949e-06	9.409949e-06
1.569322e+02	1.663997e+02	1.068381e-03	8.527628e-06	8.527628e-06
1.663997e+02	1.764385e+02	9.258702e-04	7.702741e-06	7.702741e-06
1.764385e+02	1.870829e+02	8.149523e-04	7.018464e-06	7.018464e-06
1.870829e+02	1.983694e+02	7.022249e-04	6.328239e-06	6.328239e-06
1.983694e+02	2.103369e+02	6.051388e-04	5.704275e-06	5.704275e-06
2.103369e+02	2.230263e+02	5.080367e-04	5.076119e-06	5.076119e-06
2.230263e+02	2.364813e+02	4.279878e-04	4.525275e-06	4.525275e-06
2.364813e+02	2.507480e+02	3.687891e-04	4.078625e-06	4.078625e-06
2.507480e+02	2.658754e+02	3.035557e-04	3.593928e-06	3.593928e-06
2.658754e+02	2.819154e+02	2.558603e-04	3.204016e-06	3.204016e-06
2.819154e+02	2.989231e+02	2.063331e-04	2.798908e-06	2.798908e-06
2.989231e+02	3.169569e+02	1.698516e-04	2.461817e-06	2.461817e-06
3.169569e+02	3.360786e+02	1.364160e-04	2.144054e-06	2.144054e-06
3.360786e+02	3.563539e+02	1.089720e-04	1.859342e-06	1.859342e-06
3.563539e+02	3.778524e+02	9.283504e-05	1.666969e-06	1.666969e-06
3.778524e+02	4.006479e+02	7.296528e-05	1.434840e-06	1.434840e-06
4.006479e+02	4.248186e+02	5.625021e-05	1.223409e-06	1.223409e-06
4.248186e+02	4.504475e+02	4.218343e-05	1.028865e-06	1.028865e-06
4.504475e+02	4.776226e+02	3.445129e-05	9.043861e-07	9.043861e-07
4.776226e+02	5.064372e+02	2.540194e-05	7.530026e-07	7.530026e-07
5.064372e+02	5.369901e+02	2.070780e-05	6.605780e-07	6.605780e-07
5.369901e+02	5.693862e+02	1.680586e-05	5.778977e-07	5.778977e-07
5.693862e+02	6.037368e+02	1.231958e-05	4.802673e-07	4.802673e-07
6.037368e+02	6.401597e+02	8.440297e-06	3.860502e-07	3.860502e-07
6.401597e+02	6.787799e+02	6.561243e-06	3.305506e-07	3.305506e-07
6.787799e+02	7.197301e+02	5.151364e-06	2.844364e-07	2.844364e-07
7.197301e+02	7.631508e+02	3.347463e-06	2.226700e-07	2.226700e-07
7.631508e+02	8.091910e+02	2.696029e-06	1.940644e-07	1.940644e-07
8.091910e+02	8.580087e+02	1.778528e-06	1.530714e-07	1.530714e-07
8.580087e+02	9.097716e+02	1.292168e-06	1.267075e-07	1.267075e-07
9.097716e+02	9.646573e+02	8.202443e-07	9.803794e-08	9.803794e-08
9.646573e+02	1.022854e+03	5.525556e-07	7.814316e-08	7.814316e-08
1.022854e+03	1.084562e+03	3.543576e-07	6.077183e-08	6.077183e-08
1.084562e+03	1.149993e+03	3.440241e-07	5.815068e-08	5.815068e-08
1.149993e+03	1.219371e+03	1.575910e-07	3.822144e-08	3.822144e-08
1.219371e+03	1.292934e+03	9.616954e-08	2.899621e-08	2.899621e-08
1.292934e+03	1.370936e+03	6.596121e-08	2.332081e-08	2.332081e-08
1.370936e+03	1.453643e+03	9.331325e-08	2.693722e-08	2.693722e-08
1.453643e+03	1.541340e+03	4.400185e-08	1.796368e-08	1.796368e-08
1.541340e+03	1.634328e+03	1.383271e-08	9.781207e-09	9.781207e-09
1.634328e+03	1.732925e+03	6.522899e-09	6.522899e-09	6.522899e-09
1.732925e+03	1.837471e+03	1.230345e-08	8.699853e-09	8.699853e-09
1.837471e+03	1.948324e+03	1.160345e-08	8.204873e-09	8.204873e-09
1.948324e+03	2.065865e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.065865e+03	2.190497e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190497e+03	2.322647e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.322647e+03	2.462771e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462771e+03	2.611347e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.611347e+03	2.768888e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.768888e+03	2.935932e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.935932e+03	3.113054e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.113054e+03	3.300862e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300862e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=4.09694239267514107e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.060329e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.060329e+01	1.124298e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.124298e+01	1.192126e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.192126e+01	1.264046e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.264046e+01	1.340304e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.340304e+01	1.421164e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.421164e+01	1.506901e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.506901e+01	1.597811e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.597811e+01	1.694206e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.694206e+01	1.796416e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.796416e+01	1.904792e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.904792e+01	2.019706e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.019706e+01	2.141553e+01	3.156706e-06	1.288720e-06	1.288720e-06
2.141553e+01	2.270751e+01	2.620138e-05	3.844251e-06	3.844251e-06
2.270751e+01	2.407743e+01	9.893059e-05	7.906339e-06	7.906339e-06
2.407743e+01	2.553000e+01	2.115177e-04	9.874961e-06	9.874961e-06
2.553000e+01	2.707021e+01	3.908802e-04	1.336823e-05	1.336823e-05
2.707021e+01	2.870333e+01	6.503888e-04	1.661939e-05	1.661939e-05
2.870333e+01	3.043497e+01	9.126527e-04	1.881062e-05	1.881062e-05
3.043497e+01	3.227109e+01	1.193328e-03	2.057065e-05	2.057065e-05
3.227109e+01	3.421797e+01	1.553800e-03	2.303793e-05	2.303793e-05
3.421797e+01	3.628231e+01	1.833130e-03	2.418493e-05	2.418493e-05
3.628231e+01	3.847119e+01	2.148740e-03	2.573006e-05	2.573006e-05
3.847119e+01	4.079213e+01	2.454890e-03	2.612440e-05	2.612440e-05
4.079213e+01	4.325308e+01	2.767048e-03	2.691414e-05	2.691414e-05
4.325308e+01	4.586250e+01	3.019919e-03	2.728270e-05	2.728270e-05
4.586250e+01	4.862934e+01	3.189424e-03	2.722865e-05	2.722865e-05
4.862934e+01	5.156310e+01	3.355175e-03	2.713993e-05	2.713993e-05
5.156310e+01	5.467386e+01	3.500347e-03	2.699386e-05	2.699386e-05
5.467386e+01	5.797228e+01	3.522056e-03	2.621042e-05	2.621042e-05
5.797228e+01	6.146970e+01	3.577085e-03	2.561672e-05	2.561672e-05
6.146970e+01	6.517811e+01	3.559954e-03	2.484981e-05	2.484981e-05
6.517811e+01	6.911025e+01	3.517593e-03	2.397426e-05	2.397426e-05
6.911025e+01	7.327961e+01	3.439638e-03	2.304113e-05	2.304113e-05
7.327961e+01	7.770050e+01	3.332440e-03	2.201972e-05	2.201972e-05
7.770050e+01	8.238810e+01	3.203168e-03	2.094376e-05	2.094376e-05
8.238810e+01	8.735850e+01	3.038538e-03	1.981534e-05	1.981534e-05
8.735850e+01	9.262876e+01	2.857110e-03	1.866776e-05	1.866776e-05
9.262876e+01	9.821697e+01	2.688773e-03	1.759527e-05	1.759527e-05
9.821697e+01	1.041423e+02	2.521311e-03	1.654276e-05	1.654276e-05
1.041423e+02	1.104251e+02	2.315250e-03	1.538806e-05	1.538806e-05
1.104251e+02	1.170870e+02	2.124685e-03	1.432092e-05	1.432092e-05
1.170870e+02	1.241507e+02	1.945538e-03	1.329814e-05	1.329814e-05
1.241507e+02	1.316406e+02	1.709036e-03	1.212207e-05	1.212207e-05
1.316406e+02	1.395824e+02	1.544743e-03	1.121953e-05	1.121953e-05
1.395824e+02	1.480033e+02	1.387105e-03	1.028589e-05	1.028589e-05
1.480033e+02	1.569322e+02	1.224105e-03	9.388111e-06	9.388111e-06
1.569322e+02	1.663997e+02	1.047959e-03	8.437719e-06	8.437719e-06
1.663997e+02	1.764385e+02	9.255474e-04	7.720620e-06	7.720620e-06
1.764385e+02	1.870829e+02	8.132167e-04	7.007253e-06	7.007253e-06
1.870829e+02	1.983694e+02	7.042004e-04	6.336558e-06	6.336558e-06
1.983694e+02	2.103369e+02	6.055191e-04	5.709615e-06	5.709615e-06
2.103369e+02	2.230263e+02	5.091885e-04	5.089148e-06	5.089148e-06
2.230263e+02	2.364813e+02	4.357165e-04	4.636193e-06	4.636193e-06
2.364813e+02	2.507480e+02	3.568998e-04	4.014917e-06	4.014917e-06
2.507480e+02	2.658754e+02	3.081921e-04	3.619867e-06	3.619867e-06
2.658754e+02	2.819154e+02	2.526569e-04	3.191798e-06	3.191798e-06
2.819154e+02	2.989231e+02	2.149725e-04	2.866296e-06	2.866296e-06
2.989231e+02	3.169569e+02	1.651782e-04	2.428552e-06	2.428552e-06
3.169569e+02	3.360786e+02	1.356280e-04	2.139583e-06	2.139583e-06
3.360786e+02	3.563539e+02	1.127036e-04	1.891695e-06	1.891695e-06
3.563539e+02	3.778524e+02	9.122748e-05	1.675349e-06	1.675349e-06
3.778524e+02	4.006479e+02	7.122353e-05	1.428433e-06	1.428433e-06
4.006479e+02	4.248186e+02	5.775038e-05	1.242611e-06	1.242611e-06
4.248186e+02	4.504475e+02	4.308706e-05	1.042085e-06	1.042085e-06
4.504475e+02	4.776226e+02	3.581941e-05	9.207822e-07	9.207822e-07
4.776226e+02	5.064372e+02	2.780639e-05	7.885224e-07	7.885224e-07
5.064372e+02	5.369901e+02	2.110952e-05	6.671763e-07	6.671763e-07
5.369901e+02	5.693862e+02	1.480273e-05	5.417024e-07	5.417024e-07
5.693862e+02	6.037368e+02	1.160539e-05	4.764344e-07	4.764344e-07
6.037368e+02	6.401597e+02	8.935925e-06	3.977004e-07	3.977004e-07
6.401597e+02	6.787799e+02	6.529026e-06	3.302301e-07	3.302301e-07
6.787799e+02	7.197301e+02	5.000288e-06	2.813582e-07	2.813582e-07
7.197301e+02	7.631508e+02	3.797170e-06	3.183159e-07	3.183159e-07
7.631508e+02	8.091910e+02	3.122384e-06	2.157254e-07	2.157254e-07
8.091910e+02	8.580087e+02	1.952102e-06	1.606913e-07	1.606913e-07
8.580087e+02	9.097716e+02	1.341738e-06	1.291483e-07	1.291483e-07
9.097716e+02	9.646573e+02	8.897343e-07	1.020728e-07	1.020728e-07
9.646573e+02	1.022854e+03	6.082781e-07	8.205560e-08	8.205560e-08
1.022854e+03	1.084562e+03	5.921950e-07	7.843815e-08	7.843815e-08
1.084562e+03	1.149993e+03	2.743293e-07	5.184336e-08	5.184336e-08
1.149993e+03	1.219371e+03	1.663215e-07	3.920235e-08	3.920235e-08
1.219371e+03	1.292934e+03	1.352014e-07	3.504547e-08	3.504547e-08
1.292934e+03	1.370936e+03	6.794790e-08	2.411119e-08	2.411119e-08
1.370936e+03	1.453643e+03	7.801513e-08	3.138477e-08	3.138477e-08
1.453643e+03	1.541340e+03	7.309925e-09	7.309924e-09	7.309924e-09
1.541340e+03	1.634328e+03	3.446995e-08	1.541543e-08	1.541543e-08
1.634328e+03	1.732925e+03	6.501805e-09	6.501805e-09	6.501805e-09
1.732925e+03	1.837471e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837471e+03	1.948324e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.948324e+03	2.065865e+03	5.453913e-09	5.453913e-09	5.453913e-09
2.065865e+03	2.190497e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190497e+03	2.322647e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.322647e+03	2.462771e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462771e+03	2.611347e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.611347e+03	2.768888e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.768888e+03	2.935932e+03	3.837663e-09	3.837662e-09	3.837662e-09
2.935932e+03	3.113054e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.113054e+03	3.300862e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300862e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figures/lhc/z+jets/jets_dphi_12.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=
LegendXPos=0.1
XLabel=$\Delta\phi(\mathrm{jet~1,~jet~2})$
YLabel=$\mathrm{d}\sigma/\mathrm{d}\Delta\phi(\mathrm{jet~1,~jet~2})$ [pb]
MainPlot=1
MainPlotYSize=5
RatioPlot=1
RatioPlotYSize=4
RatioPlotYMin=0.951
RatioPlotYMax=1.049
RatioPlotYLabel=Ratio
RatioPlotReference=ref
RatioPlot1=1
RatioPlot1YSize=4
RatioPlot1YMin=-2.9999
RatioPlot1YMax=2.9999
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Reference=ref
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=lightgray
DrawOnly=ref surr
LegendOnly=ref surr
# END PLOT

# BEGIN HISTO1D /ref
ErrorBars=1
LineColor=black
LineStyle=solid
Name=ref
Path=ref
ScaledBy=1.09126718487867894e-09
Title=Full Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	5.313209e-02	5.235846e-04	5.235846e-04
1.256637e-01	2.513274e-01	5.434173e-02	5.295604e-04	5.295604e-04
2.513274e-01	3.769911e-01	5.975741e-02	5.536484e-04	5.536484e-04
3.769911e-01	5.026548e-01	6.814079e-02	5.909611e-04	5.909611e-04
5.026548e-01	6.283185e-01	6.473802e-02	5.758542e-04	5.758542e-04
6.283185e-01	7.539822e-01	6.420018e-02	5.738668e-04	5.738668e-04
7.539822e-01	8.796459e-01	6.511342e-02	5.789241e-04	5.789241e-04
8.796459e-01	1.005310e+00	6.726159e-02	5.871742e-04	5.871742e-04
1.005310e+00	1.130973e+00	6.897398e-02	5.947140e-04	5.947140e-04
1.130973e+00	1.256637e+00	7.148279e-02	6.055359e-04	6.055359e-04
1.256637e+00	1.382301e+00	7.685862e-02	6.284887e-04	6.284887e-04
1.382301e+00	1.507964e+00	8.186021e-02	6.474779e-04	6.474779e-04
1.507964e+00	1.633628e+00	9.009629e-02	6.805686e-04	6.805686e-04
1.633628e+00	1.759292e+00	9.884446e-02	7.123818e-04	7.123818e-04
1.759292e+00	1.884956e+00	1.072280e-01	7.413128e-04	7.413128e-04
1.884956e+00	2.010619e+00	1.209098e-01	7.875970e-04	7.875970e-04
2.010619e+00	2.136283e+00	1.348878e-01	8.322681e-04	8.322681e-04
2.136283e+00	2.261947e+00	1.538839e-01	8.885790e-04	8.885790e-04
2.261947e+00	2.387610e+00	1.730871e-01	9.423565e-04	9.423565e-04
2.387610e+00	2.513274e+00	1.966829e-01	1.005258e-03	1.005258e-03
2.513274e+00	2.638938e+00	2.225624e-01	1.069455e-03	1.069455e-03
2.638938e+00	2.764602e+00	2.507797e-01	1.133962e-03	1.133962e-03
2.764602e+00	2.890265e+00	2.759060e-01	1.189896e-03	1.189896e-03
2.890265e+00	3.015929e+00	2.997925e-01	1.239792e-03	1.239792e-03
3.015929e+00	3.141593e+00	3.110365e-01	1.262632e-03	1.262632e-03
# END HISTO1D


# BEGIN HISTO1D /surr
ErrorBars=1
LineColor=red
LineStyle=solid
Name=surr
Path=surr
ScaledBy=4.09694239267514107e-11
Title=Surrogate Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.256637e-01	5.307234e-02	5.235152e-04	5.235152e-04
1.256637e-01	2.513274e-01	5.489928e-02	5.313622e-04	5.313622e-04
2.513274e-01	3.769911e-01	5.907616e-02	5.517796e-04	5.517796e-04
3.769911e-01	5.026548e-01	6.759902e-02	5.884665e-04	5.884665e-04
5.026548e-01	6.283185e-01	6.583509e-02	5.805979e-04	5.805979e-04
6.283185e-01	7.539822e-01	6.336818e-02	5.696007e-04	5.696007e-04
7.539822e-01	8.796459e-01	6.505199e-02	5.773031e-04	5.773031e-04
8.796459e-01	1.005310e+00	6.572565e-02	5.801184e-04	5.801184e-04
1.005310e+00	1.130973e+00	6.890019e-02	5.937242e-04	5.937242e-04
1.130973e+00	1.256637e+00	7.199545e-02	6.087443e-04	6.087443e-04
1.256637e+00	1.382301e+00	7.689933e-02	6.273465e-04	6.273465e-04
1.382301e+00	1.507964e+00	8.225030e-02	6.489496e-04	6.489496e-04
1.507964e+00	1.633628e+00	8.980774e-02	6.795187e-04	6.795187e-04
1.633628e+00	1.759292e+00	9.706153e-02	7.053783e-04	7.053783e-04
1.759292e+00	1.884956e+00	1.087447e-01	7.465031e-04	7.465031e-04
1.884956e+00	2.010619e+00	1.186024e-01	7.787301e-04	7.787301e-04
2.010619e+00	2.136283e+00	1.338460e-01	8.277357e-04	8.277357e-04
2.136283e+00	2.261947e+00	1.521214e-01	8.822778e-04	8.822778e-04
2.261947e+00	2.387610e+00	1.727218e-01	9.418012e-04	9.418012e-04
2.387610e+00	2.513274e+00	1.958757e-01	1.002503e-03	1.002503e-03
2.513274e+00	2.638938e+00	2.203540e-01	1.062389e-03	1.062389e-03
2.638938e+00	2.764602e+00	2.467836e-01	1.126981e-03	1.126981e-03
2.764602e+00	2.890265e+00	2.744500e-01	1.189968e-03	1.189968e-03
2.890265e+00	3.015929e+00	2.998824e-01	1.243811e-03	1.243811e-03
3.015929e+00	3.141593e+00	3.131443e-01	1.269359e-03	1.269359e-03
# END HISTO1D



==> figures/lhc/z+jets/jets_mjj.dat <==
# BEGIN PLOT
LegendOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jets_mjj
DrawOnly=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jets_mjj
#Title=Dijet invariant mass spectrum
RatioPlot=1
RatioPlotYLabel=Ratio
RatioPlot1=1
RatioPlot1YLabel=Deviation [$\sigma$]
RatioPlot1Mode=deviation
RatioPlot1SameStyle=0
RatioPlot1ErrorBandColor=orange
RatioPlot1Reference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj
LogY=1
RatioPlotReference=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj
XLabel=$m_{jj}$ [GeV]
LegendAlign=r
YLabel=$\text{d}\sigma/\text{d}m_{jj}$ [pb/GeV]
Legend=1
XMax=4065
# END PLOT

# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/Sherpa.yoda/MC_ZJETS/jets_mjj
ScaledBy=1.96560127788299276e-09
Title=Sherpa
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.625000e+02	1.995470e-03	1.048275e-05	1.048275e-05
1.625000e+02	3.250000e+02	1.580087e-03	9.328094e-06	9.328094e-06
3.250000e+02	4.875000e+02	6.390172e-04	5.932104e-06	5.932104e-06
4.875000e+02	6.500000e+02	2.809055e-04	3.933078e-06	3.933078e-06
6.500000e+02	8.125000e+02	1.434540e-04	2.810663e-06	2.810663e-06
8.125000e+02	9.750000e+02	7.472825e-05	2.030087e-06	2.030087e-06
9.750000e+02	1.137500e+03	4.075084e-05	1.498031e-06	1.498031e-06
1.137500e+03	1.300000e+03	2.577215e-05	1.191318e-06	1.191318e-06
1.300000e+03	1.462500e+03	1.442800e-05	8.913650e-07	8.913650e-07
1.462500e+03	1.625000e+03	1.002250e-05	7.429176e-07	7.429176e-07
1.625000e+03	1.787500e+03	6.773452e-06	6.107415e-07	6.107415e-07
1.787500e+03	1.950000e+03	4.790978e-06	5.136467e-07	5.136467e-07
1.950000e+03	2.112500e+03	3.028779e-06	4.084005e-07	4.084005e-07
2.112500e+03	2.275000e+03	2.478092e-06	3.694121e-07	3.694121e-07
2.275000e+03	2.437500e+03	1.211511e-06	2.582951e-07	2.582951e-07
2.437500e+03	2.600000e+03	1.321649e-06	2.697805e-07	2.697805e-07
2.600000e+03	2.762500e+03	1.156443e-06	2.523565e-07	2.523565e-07
2.762500e+03	2.925000e+03	5.506871e-07	1.741425e-07	1.741425e-07
2.925000e+03	3.087500e+03	6.057558e-07	1.826422e-07	1.826422e-07
3.087500e+03	3.250000e+03	3.304122e-07	1.348902e-07	1.348902e-07
3.250000e+03	3.412500e+03	2.202748e-07	1.101374e-07	1.101374e-07
3.412500e+03	3.575000e+03	1.652062e-07	9.538180e-08	9.538180e-08
3.575000e+03	3.737500e+03	2.202748e-07	1.101374e-07	1.101374e-07
3.737500e+03	3.900000e+03	2.202748e-07	1.101374e-07	1.101374e-07
3.900000e+03	4.062500e+03	5.506871e-08	5.506871e-08	5.506871e-08
4.062500e+03	4.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.225000e+03	4.387500e+03	5.506871e-08	5.506871e-08	5.506871e-08
4.387500e+03	4.550000e+03	5.506871e-08	5.506871e-08	5.506871e-08
4.550000e+03	4.712500e+03	5.506871e-08	5.506871e-08	5.506871e-08
4.712500e+03	4.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.875000e+03	5.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.037500e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.362500e+03	5.525000e+03	5.506871e-08	5.506871e-08	5.506871e-08
5.525000e+03	5.687500e+03	5.506871e-08	5.506871e-08	5.506871e-08
5.687500e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	6.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.012500e+03	6.175000e+03	5.506871e-08	5.506871e-08	5.506871e-08
6.175000e+03	6.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.337500e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jets_mjj
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/katharina/masterthesis/ML_Plots/final/z+jets/g_g__e-_e+_g_g_d_db/test/ML.yoda/MC_ZJETS/jets_mjj
ScaledBy=7.73860535788599392e-11
Title=ML Neural Network
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.625000e+02	2.009467e-03	1.060005e-05	1.060005e-05
1.625000e+02	3.250000e+02	1.574676e-03	9.667512e-06	9.667512e-06
3.250000e+02	4.875000e+02	6.391360e-04	5.979557e-06	5.979557e-06
4.875000e+02	6.500000e+02	2.741701e-04	3.949672e-06	3.949672e-06
6.500000e+02	8.125000e+02	1.366016e-04	2.790128e-06	2.790128e-06
8.125000e+02	9.750000e+02	7.444197e-05	2.153625e-06	2.153625e-06
9.750000e+02	1.137500e+03	4.053262e-05	2.121151e-06	2.121151e-06
1.137500e+03	1.300000e+03	2.525671e-05	1.210824e-06	1.210824e-06
1.300000e+03	1.462500e+03	1.445313e-05	1.056532e-06	1.056532e-06
1.462500e+03	1.625000e+03	1.018608e-05	8.130961e-07	8.130961e-07
1.625000e+03	1.787500e+03	5.523105e-06	5.909521e-07	5.909521e-07
1.787500e+03	1.950000e+03	3.375667e-06	4.338479e-07	4.338479e-07
1.950000e+03	2.112500e+03	2.776239e-06	4.479650e-07	4.479650e-07
2.112500e+03	2.275000e+03	2.147463e-06	3.843885e-07	3.843885e-07
2.275000e+03	2.437500e+03	1.551482e-06	3.145526e-07	3.145526e-07
2.437500e+03	2.600000e+03	1.038914e-06	2.653750e-07	2.653750e-07
2.600000e+03	2.762500e+03	1.120863e-06	5.065280e-07	5.065280e-07
2.762500e+03	2.925000e+03	7.795391e-07	2.089924e-07	2.089924e-07
2.925000e+03	3.087500e+03	1.626048e-07	9.387994e-08	9.387994e-08
3.087500e+03	3.250000e+03	6.140629e-07	3.089603e-07	3.089603e-07
3.250000e+03	3.412500e+03	2.434961e-07	1.239227e-07	1.239227e-07
3.412500e+03	3.575000e+03	2.793732e-07	1.498276e-07	1.498276e-07
3.575000e+03	3.737500e+03	1.084032e-07	7.665264e-08	7.665264e-08
3.737500e+03	3.900000e+03	2.168065e-07	1.084032e-07	1.084032e-07
3.900000e+03	4.062500e+03	2.168065e-07	1.084032e-07	1.084032e-07
4.062500e+03	4.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.225000e+03	4.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.387500e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.712500e+03	4.875000e+03	5.420161e-08	5.420161e-08	5.420161e-08
4.875000e+03	5.037500e+03	1.100449e-07	7.782217e-08	7.782217e-08
5.037500e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.362500e+03	5.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.525000e+03	5.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.687500e+03	5.850000e+03	5.420161e-08	5.420161e-08	5.420161e-08
5.850000e+03	6.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.012500e+03	6.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.175000e+03	6.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.337500e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


